Structure-preserving discretisations for the quasi-incompressible, thermal Maxwell-Stefan equations

We study a thermal Maxwell-Stefan-Navier-Stokes system modelling miscible mixtures under a quasi-incompressibility constraint. The system consists of the conservation laws for mass and momentum, and the balance law for entropy, which is preferred over the balance law for energy because it facilitates the development of two structure-preserving discretisation methods. The first method applies a semi-implicit Euler scheme in time, together with suitable finite elements in space, which guarantees generation of entropy and enforces the quasi-incompressibility constraint pointwise, but numerically dissipates total energy. The second method employs a continuous Petrov-Galerkin discretisation in time, which also generates entropy and satisfies the constraint pointwise, and in addition conserves the total energy and allows high-order time approximations. The structure-preserving properties and behaviour of both numerical methods are demonstrated by a series of numerical experiments.

==> fig_data/structure_test_diagnostics.dat <==
t totalEnergyI totalEnergyII energyI energyII entropyI entropyII massI1 massI2 massI3 massII1 massII2 massII3 constraintI constraintII
0.0000e+00 2.0920948516e+00 2.0828547903e+00 0.0000000000e+00 0.0000000000e+00 1.5322824835e+00 1.5226496811e+00 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00 2.2204460493e-16 2.2204460493e-16
1.0000e-04 2.0917755123e+00 2.0828547903e+00 -1.5264093886e-04 2.7077898043e-14 1.5341597760e+00 1.5250728752e+00 -1.1857181903e-13 -1.0674794382e-13 -1.0880185641e-14 -1.2090328738e-13 -1.0669243267e-13 -9.8809849192e-15 2.2204460493e-16 2.2204460493e-16
2.0000e-04 2.0916374721e+00 2.0828547903e+00 -2.1862273752e-04 3.6672428845e-14 1.5354955023e+00 1.5264852255e+00 -1.2068124278e-13 -1.0913492332e-13 -7.8825834748e-15 -1.1746159601e-13 -1.0941247908e-13 -3.3306690739e-15 4.4408920985e-16 4.4408920985e-16
3.0000e-04 2.0915568302e+00 2.0828547903e+00 -2.5716873668e-04 3.7525276028e-14 1.5365815247e+00 1.5276005550e+00 -1.2356782264e-13 -1.0641487691e-13 -6.6613381478e-16 -1.2034817587e-13 -1.1163292513e-13 -8.6597395921e-15 4.4408920985e-16 4.4408920985e-16
4.0000e-04 2.0914995878e+00 2.0828547903e+00 -2.8453002611e-04 3.7525276028e-14 1.5375269344e+00 1.5285638783e+00 -1.1857181903e-13 -1.0891287872e-13 -2.9976021665e-15 -1.1990408666e-13 -1.0713652188e-13 -7.3274719625e-15 6.6613381478e-16 4.4408920985e-16
5.0000e-04 2.0914542306e+00 2.0828547903e+00 -3.0621031551e-04 4.1149876553e-14 1.5383825662e+00 1.5294323099e+00 -1.2234657731e-13 -1.0774714454e-13 -4.2188474936e-15 -1.1945999745e-13 -1.0813572260e-13 -7.8825834748e-15 6.6613381478e-16 6.6613381478e-16
6.0000e-04 2.0914159755e+00 2.0828547903e+00 -3.2449586085e-04 4.8185865808e-14 1.5391765343e+00 1.5302363511e+00 -1.2045919817e-13 -1.1129985822e-13 -5.5511151231e-15 -1.2156942120e-13 -1.0780265569e-13 -8.5487172896e-15 6.6613381478e-16 6.6613381478e-16
7.0000e-04 2.0913824497e+00 2.0828547903e+00 -3.4052085858e-04 4.2855570918e-14 1.5399262636e+00 1.5309947222e+00 -1.1834977443e-13 -1.0924594562e-13 -1.2212453271e-15 -1.1823875212e-13 -1.1102230246e-13 -1.1990408666e-14 6.6613381478e-16 6.6613381478e-16
8.0000e-04 2.0913523060e+00 2.0828547903e+00 -3.5492925199e-04 3.6459217050e-14 1.5406433442e+00 1.5317197838e+00 -1.2123635429e-13 -1.0713652188e-13 -4.7739590059e-15 -1.1690648449e-13 -1.0880185641e-13 -8.6597395921e-15 6.6613381478e-16 8.8817841970e-16
9.0000e-04 2.0913247035e+00 2.0828547903e+00 -3.6812292479e-04 4.4987688874e-14 1.5413358319e+00 1.5324200614e+00 -1.2156942120e-13 -1.0841327835e-13 -7.4384942650e-15 -1.2012613126e-13 -1.0869083411e-13 -7.2164496601e-15 6.6613381478e-16 6.6613381478e-16
1.0000e-03 2.0912990822e+00 2.0828547903e+00 -3.8036967858e-04 4.3281994509e-14 1.5420094857e+00 1.5331016037e+00 -1.2279066652e-13 -1.1113332476e-13 -4.8849813084e-15 -1.2034817587e-13 -1.0880185641e-13 -8.4376949872e-15 8.8817841970e-16 8.8817841970e-16
1.1000e-03 2.0912750507e+00 2.0828547903e+00 -3.9185650402e-04 5.3729372494e-14 1.5426685005e+00 1.5337687823e+00 -1.2123635429e-13 -1.0952350138e-13 -4.9960036108e-15 -1.1923795284e-13 -1.0769163339e-13 -6.6613381478e-16 8.8817841970e-16 8.8817841970e-16
1.2000e-03 2.0912523262e+00 2.0828547903e+00 -4.0271857431e-04 6.2257844319e-14 1.5433159705e+00 1.5344247954e+00 -1.1834977443e-13 -1.0974554598e-13 -7.5495165675e-15 -1.2367884494e-13 -1.0963452368e-13 -4.9960036108e-15 8.8817841970e-16 8.8817841970e-16
1.3000e-03 2.0912306988e+00 2.0828547903e+00 -4.1305624386e-04 6.1618208932e-14 1.5439541976e+00 1.5350719996e+00 -1.1635137298e-13 -1.0663692152e-13 -7.1054273576e-15 -1.2068124278e-13 -1.0813572260e-13 -6.2172489379e-15 8.8817841970e-16 8.8817841970e-16
1.4000e-03 2.0912100093e+00 2.0828547903e+00 -4.2294560175e-04 5.9912514567e-14 1.5445849049e+00 1.5357121387e+00 -1.2012613126e-13 -1.0724754418e-13 -3.3306690739e-16 -1.2212453271e-13 -1.0930145677e-13 -5.8841820305e-15 1.1102230246e-15 8.8817841970e-16
1.5000e-03 2.0911901350e+00 2.0828547903e+00 -4.3244532985e-04 6.0978573545e-14 1.5452093887e+00 1.5363465056e+00 -1.2001510896e-13 -1.0824674490e-13 -4.5519144010e-15 -1.2512213488e-13 -1.0813572260e-13 -8.4376949872e-15 1.1102230246e-15 1.1102230246e-15
1.6000e-03 2.0911709798e+00 2.0828547903e+00 -4.4160133089e-04 6.6308868436e-14 1.5458286282e+00 1.5369760609e+00 -1.2190248810e-13 -1.0880185641e-13 -1.7763568394e-15 -1.2079226508e-13 -1.0719203303e-13 -1.1213252549e-14 1.1102230246e-15 1.1102230246e-15
1.7000e-03 2.0911524676e+00 2.0828547903e+00 -4.5044995337e-04 6.5882444844e-14 1.5464433682e+00 1.5376015198e+00 -1.1990408666e-13 -1.0824674490e-13 -5.2180482157e-15 -1.2589929099e-13 -1.0813572260e-13 -4.1078251911e-15 8.8817841970e-16 1.1102230246e-15
1.8000e-03 2.0911345376e+00 2.0828547903e+00 -4.5902030040e-04 6.6735292027e-14 1.5470541800e+00 1.5382234180e+00 -1.2145839889e-13 -1.0680345497e-13 -2.1094237468e-15 -1.2423395646e-13 -1.1113332476e-13 -9.8809849192e-15 1.1102230246e-15 1.1102230246e-15
1.9000e-03 2.0911171406e+00 2.0828547903e+00 -4.6733592128e-04 6.3537115093e-14 1.5476615071e+00 1.5388421614e+00 -1.2334577804e-13 -1.1024514635e-13 -4.8849813084e-15 -1.2267964422e-13 -1.0752509993e-13 -8.3266726847e-15 1.1102230246e-15 1.1102230246e-15
2.0000e-03 2.0911002361e+00 2.0828547903e+00 -4.7541607420e-04 6.8440986392e-14 1.5482657009e+00 1.5394580631e+00 -1.2378986725e-13 -1.0913492332e-13 -1.7763568394e-15 -1.2256862192e-13 -1.0863532296e-13 -7.6605388699e-15 1.3322676296e-15 1.1102230246e-15
2.1000e-03 2.0910837910e+00 2.0828547903e+00 -4.8327668358e-04 7.1425951530e-14 1.5488670460e+00 1.5400713719e+00 -1.2301271113e-13 -1.1013412404e-13 -8.1046280798e-15 -1.1657341759e-13 -1.0780265569e-13 -6.7723604502e-15 1.1102230246e-15 1.3322676296e-15
2.2000e-03 2.0910677773e+00 2.0828547903e+00 -4.9093107409e-04 6.7161715618e-14 1.5494657808e+00 1.5406822930e+00 -1.1890488594e-13 -1.1124434707e-13 -7.7715611724e-15 -1.2412293415e-13 -1.0780265569e-13 -9.5479180118e-15 1.3322676296e-15 1.3322676296e-15
2.3000e-03 2.0910521713e+00 2.0828547903e+00 -4.9839053852e-04 7.4837340260e-14 1.5500621116e+00 1.5412910038e+00 -1.1812772982e-13 -1.0891287872e-13 -1.2545520178e-14 -1.2112533199e-13 -1.1118883592e-13 -1.2101430968e-14 1.3322676296e-15 1.3322676296e-15
2.4000e-03 2.0910369529e+00 2.0828547903e+00 -5.0566477955e-04 8.0167635150e-14 1.5506562232e+00 1.5418976643e+00 -1.2134737659e-13 -1.0791367799e-13 -6.7723604502e-15 -1.1945999745e-13 -1.0869083411e-13 -7.7715611724e-15 1.3322676296e-15 1.3322676296e-15
2.5000e-03 2.0910221044e+00 2.0828547903e+00 -5.1276225469e-04 6.7801351005e-14 1.5512482869e+00 1.5425024256e+00 -1.2090328738e-13 -1.1030065750e-13 -1.1657341759e-14 -1.2156942120e-13 -1.1002310174e-13 -6.2172489379e-15 1.3322676296e-15 1.3322676296e-15
2.6000e-03 2.0910076099e+00 2.0828547903e+00 -5.1969044572e-04 7.9101576172e-14 1.5518384653e+00 1.5431054342e+00 -1.1801670752e-13 -1.0813572260e-13 -8.5487172896e-15 -1.2378986725e-13 -1.0552669849e-13 -1.4432899320e-14 1.3322676296e-15 1.3322676296e-15
2.7000e-03 2.0909934556e+00 2.0828547903e+00 -5.2645606924e-04 7.0359892552e-14 1.5524269160e+00 1.5437068355e+00 -1.2101430968e-13 -1.0591527655e-13 -1.4654943925e-14 -1.2112533199e-13 -1.1030065750e-13 -7.6605388699e-15 1.3322676296e-15 1.5543122345e-15
2.8000e-03 2.0909796286e+00 2.0828547903e+00 -5.3306524060e-04 7.2918434100e-14 1.5530137937e+00 1.5443067753e+00 -1.1801670752e-13 -1.1002310174e-13 -7.4384942650e-15 -1.2367884494e-13 -1.1002310174e-13 -1.1657341759e-14 1.3322676296e-15 1.5543122345e-15
2.9000e-03 2.0909661171e+00 2.0828547903e+00 -5.3952360102e-04 8.0167635150e-14 1.5535992512e+00 1.5449054003e+00 -1.1957101975e-13 -1.0980105714e-13 -5.2180482157e-15 -1.2334577804e-13 -1.1268763700e-13 -6.6613381478e-15 1.3322676296e-15 1.5543122345e-15
3.0000e-03 2.0909529101e+00 2.0828547903e+00 -5.4583641567e-04 7.3131645895e-14 1.5541834396e+00 1.5455028582e+00 -1.2101430968e-13 -1.0774714454e-13 -4.7739590059e-15 -1.1701750680e-13 -1.0530465389e-13 -5.5511151231e-15 1.3322676296e-15 1.5543122345e-15
3.1000e-03 2.0909399972e+00 2.0828547903e+00 -5.5200864846e-04 7.4837340260e-14 1.5547665087e+00 1.5460992966e+00 -1.2267964422e-13 -1.1091128016e-13 -5.4400928207e-15 -1.2423395646e-13 -1.1080025786e-13 -7.9936057773e-15 1.3322676296e-15 1.5543122345e-15
3.2000e-03 2.0909273685e+00 2.0828547903e+00 -5.5804501895e-04 7.6329822829e-14 1.5553486058e+00 1.5466948621e+00 -1.2401191185e-13 -1.0791367799e-13 -6.4392935428e-15 -1.2267964422e-13 -1.0802470030e-13 -8.2156503822e-15 1.3322676296e-15 1.5543122345e-15
3.3000e-03 2.0909150146e+00 2.0828547903e+00 -5.6395004458e-04 7.4624128464e-14 1.5559298757e+00 1.5472896997e+00 -1.2001510896e-13 -1.1074474671e-13 -5.3290705182e-15 -1.1923795284e-13 -1.0691447727e-13 -6.6613381478e-15 1.3322676296e-15 1.5543122345e-15
3.4000e-03 2.0909029265e+00 2.0828547903e+00 -5.6972807194e-04 7.5690187443e-14 1.5565104593e+00 1.5478839509e+00 -1.2256862192e-13 -1.0763612224e-13 -6.7723604502e-15 -1.2023715357e-13 -1.0863532296e-13 -3.6637359813e-15 1.5543122345e-15 1.5543122345e-15
3.5000e-03 2.0908910952e+00 2.0828547903e+00 -5.7538329907e-04 7.7395881807e-14 1.5570904933e+00 1.5484777530e+00 -1.2057022047e-13 -1.0724754418e-13 -7.3274719625e-15 -1.2301271113e-13 -1.0719203303e-13 -1.3322676296e-15 1.3322676296e-15 1.5543122345e-15
3.6000e-03 2.0908795123e+00 2.0828547903e+00 -5.8091979131e-04 7.0146680757e-14 1.5576701094e+00 1.5490712385e+00 -1.2068124278e-13 -1.0724754418e-13 -4.7739590059e-15 -1.2190248810e-13 -1.0663692152e-13 -7.2164496601e-15 1.3322676296e-15 1.5543122345e-15
3.7000e-03 2.0908681696e+00 2.0828547903e+00 -5.8634149177e-04 7.7182670012e-14 1.5582494334e+00 1.5496645336e+00 -1.2045919817e-13 -1.0863532296e-13 -7.3274719625e-15 -1.1934897515e-13 -1.1030065750e-13 -1.0658141036e-14 1.5543122345e-15 1.5543122345e-15
3.8000e-03 2.0908570590e+00 2.0828547903e+00 -5.9165222819e-04 7.6116611034e-14 1.5588285846e+00 1.5502577580e+00 -1.1945999745e-13 -1.0980105714e-13 -7.7715611724e-15 -1.2423395646e-13 -1.0963452368e-13 -1.0658141036e-14 1.5543122345e-15 1.5543122345e-15
3.9000e-03 2.0908461729e+00 2.0828547903e+00 -5.9685571681e-04 7.4624128464e-14 1.5594076755e+00 1.5508510242e+00 -1.2068124278e-13 -1.0874634526e-13 -4.4408920985e-15 -1.2134737659e-13 -1.1163292513e-13 -7.8825834748e-15 1.5543122345e-15 1.5543122345e-15
4.0000e-03 2.0908355035e+00 2.0828547903e+00 -6.0195556434e-04 7.9527999764e-14 1.5599868117e+00 1.5514444376e+00 -1.2134737659e-13 -1.0841327835e-13 -9.9920072216e-16 -1.2057022047e-13 -1.1013412404e-13 -8.7707618945e-15 1.5543122345e-15 1.5543122345e-15
4.1000e-03 2.0908250436e+00 2.0828547903e+00 -6.0695526862e-04 7.4837340260e-14 1.5605660909e+00 1.5520380956e+00 -1.2012613126e-13 -1.0513812043e-13 -8.5487172896e-15 -1.2478906797e-13 -1.0963452368e-13 -8.2156503822e-15 1.5543122345e-15 1.5543122345e-15
4.2000e-03 2.0908147862e+00 2.0828547903e+00 -6.1185821824e-04 7.3344857691e-14 1.5611456036e+00 1.5526320883e+00 -1.1990408666e-13 -1.1202150318e-13 -8.1046280798e-15 -1.1846079673e-13 -1.0963452368e-13 -1.0658141036e-14 1.5543122345e-15 1.5543122345e-15
4.3000e-03 2.0908047243e+00 2.0828547903e+00 -6.1666769183e-04 7.0573104348e-14 1.5617254324e+00 1.5532264982e+00 -1.2090328738e-13 -1.0880185641e-13 -4.2188474936e-15 -1.2123635429e-13 -1.0713652188e-13 -4.6629367034e-15 1.5543122345e-15 1.5543122345e-15
4.4000e-03 2.0907948514e+00 2.0828547903e+00 -6.2138685716e-04 6.2897479706e-14 1.5623056525e+00 1.5538214003e+00 -1.2023715357e-13 -1.1030065750e-13 -5.8841820305e-15 -1.2001510896e-13 -1.0902390102e-13 -4.3298697960e-15 1.5543122345e-15 1.5543122345e-15
4.5000e-03 2.0907851610e+00 2.0828547903e+00 -6.2601877019e-04 6.9080621779e-14 1.5628863318e+00 1.5544168625e+00 -1.1934897515e-13 -1.0763612224e-13 -2.4424906542e-15 -1.2301271113e-13 -1.1080025786e-13 -3.9968028887e-15 1.5543122345e-15 1.5543122345e-15
4.6000e-03 2.0907756470e+00 2.0828547903e+00 -6.3056637446e-04 6.8654198187e-14 1.5634675309e+00 1.5550129459e+00 -1.1812772982e-13 -1.0863532296e-13 -7.6605388699e-15 -1.2156942120e-13 -1.0802470030e-13 -4.5519144010e-15 1.5543122345e-15 1.7763568394e-15
4.7000e-03 2.0907663034e+00 2.0828547903e+00 -6.3503250070e-04 6.7374927414e-14 1.5640493034e+00 1.5556097053e+00 -1.2057022047e-13 -1.0852430066e-13 -7.2164496601e-15 -1.2445600106e-13 -1.0769163339e-13 -4.4408920985e-15 1.5543122345e-15 1.5543122345e-15
4.8000e-03 2.0907571246e+00 2.0828547903e+00 -6.3941986691e-04 7.5903399238e-14 1.5646316964e+00 1.5562071889e+00 -1.1979306436e-13 -1.0824674490e-13 -9.3258734069e-15 -1.2179146580e-13 -1.0891287872e-13 -7.9936057773e-15 1.7763568394e-15 1.5543122345e-15
4.9000e-03 2.0907481051e+00 2.0828547903e+00 -6.4373107888e-04 6.0765361750e-14 1.5652147508e+00 1.5568054397e+00 -1.2068124278e-13 -1.0913492332e-13 -1.0547118734e-14 -1.2001510896e-13 -1.0602629885e-13 -8.6597395921e-15 1.5543122345e-15 1.5543122345e-15
5.0000e-03 2.0907392398e+00 2.0828547903e+00 -6.4796863121e-04 6.9720257165e-14 1.5657985014e+00 1.5574044949e+00 -1.1812772982e-13 -1.0580425425e-13 -8.5487172896e-15 -1.2134737659e-13 -1.0663692152e-13 -5.9952043330e-15 1.5543122345e-15 1.5543122345e-15
5.1000e-03 2.0907305235e+00 2.0828547903e+00 -6.5213490881e-04 6.5029597662e-14 1.5663829777e+00 1.5580043868e+00 -1.2168044350e-13 -1.0963452368e-13 -2.9976021665e-15 -1.2256862192e-13 -1.0691447727e-13 -4.8849813084e-15 1.5543122345e-15 1.5543122345e-15
5.2000e-03 2.0907219516e+00 2.0828547903e+00 -6.5623218886e-04 6.4389962275e-14 1.5669682038e+00 1.5586051431e+00 -1.1968204205e-13 -1.1013412404e-13 -6.3282712404e-15 -1.2201351041e-13 -1.1041167980e-13 -8.2156503822e-15 1.7763568394e-15 1.5543122345e-15
5.3000e-03 2.0907135195e+00 2.0828547903e+00 -6.6026264325e-04 7.1212739735e-14 1.5675541993e+00 1.5592067871e+00 -1.2223555501e-13 -1.0441647547e-13 -3.8857805862e-15 -1.2378986725e-13 -1.1052270210e-13 -6.1062266354e-15 1.7763568394e-15 1.5543122345e-15
5.4000e-03 2.0907052229e+00 2.0828547903e+00 -6.6422834139e-04 6.4176750479e-14 1.5681409793e+00 1.5598093382e+00 -1.1890488594e-13 -1.0930145677e-13 -5.9952043330e-15 -1.2323475573e-13 -1.0963452368e-13 -4.8849813084e-15 1.7763568394e-15 1.5543122345e-15
5.5000e-03 2.0906970577e+00 2.0828547903e+00 -6.6813125358e-04 6.7374927414e-14 1.5687285549e+00 1.5604128119e+00 -1.2234657731e-13 -1.1290968160e-13 -2.2204460493e-16 -1.2201351041e-13 -1.0519363158e-13 -4.8849813084e-15 1.7763568394e-15 1.5543122345e-15
5.6000e-03 2.0906890198e+00 2.0828547903e+00 -6.7197325441e-04 7.0359892552e-14 1.5693169336e+00 1.5610172204e+00 -1.2123635429e-13 -1.1191048088e-13 -3.8857805862e-15 -1.1979306436e-13 -1.0913492332e-13 -1.0658141036e-14 1.7763568394e-15 1.7763568394e-15
5.7000e-03 2.0906811057e+00 2.0828547903e+00 -6.7575612668e-04 6.8014562800e-14 1.5699061194e+00 1.5616225725e+00 -1.1857181903e-13 -1.0652589921e-13 -6.7723604502e-15 -1.2112533199e-13 -1.0780265569e-13 -1.1324274851e-14 1.7763568394e-15 1.5543122345e-15
5.8000e-03 2.0906733117e+00 2.0828547903e+00 -6.7948156549e-04 7.1639163326e-14 1.5704961136e+00 1.5622288743e+00 -1.2290168883e-13 -1.0630385461e-13 -4.7739590059e-15 -1.2445600106e-13 -1.0952350138e-13 -7.6605388699e-15 1.7763568394e-15 1.5543122345e-15
5.9000e-03 2.0906656346e+00 2.0828547903e+00 -6.8315118250e-04 7.3558069486e-14 1.5710869144e+00 1.5628361288e+00 -1.2134737659e-13 -1.0591527655e-13 -6.6613381478e-15 -1.1945999745e-13 -1.0702549957e-13 -1.2878587086e-14 1.7763568394e-15 1.7763568394e-15
6.0000e-03 2.0906580709e+00 2.0828547903e+00 -6.8676651026e-04 6.8867409983e-14 1.5716785178e+00 1.5634443367e+00 -1.1923795284e-13 -1.1030065750e-13 -9.1038288019e-15 -1.1857181903e-13 -1.0863532296e-13 -4.9960036108e-15 1.7763568394e-15 1.5543122345e-15
6.1000e-03 2.0906506179e+00 2.0828547903e+00 -6.9032900667e-04 7.0786316143e-14 1.5722709176e+00 1.5640534960e+00 -1.2234657731e-13 -1.1290968160e-13 -9.2148511044e-15 -1.1945999745e-13 -1.1080025786e-13 -4.8849813084e-15 1.7763568394e-15 1.7763568394e-15
6.2000e-03 2.0906432724e+00 2.0828547903e+00 -6.9384005949e-04 6.9507045370e-14 1.5728641054e+00 1.5646636026e+00 -1.2201351041e-13 -1.0630385461e-13 -3.7747582837e-15 -1.2057022047e-13 -1.0830225605e-13 -1.2545520178e-14 1.7763568394e-15 1.7763568394e-15
6.3000e-03 2.0906360318e+00 2.0828547903e+00 -6.9730099070e-04 6.5242809458e-14 1.5734580712e+00 1.5652746500e+00 -1.2312373343e-13 -1.0930145677e-13 -5.8841820305e-15 -1.2256862192e-13 -1.0852430066e-13 -5.9952043330e-15 1.7763568394e-15 1.7763568394e-15
6.4000e-03 2.0906288934e+00 2.0828547903e+00 -7.0071306090e-04 7.5476975647e-14 1.5740528032e+00 1.5658866299e+00 -1.1868284133e-13 -1.0652589921e-13 -3.9968028887e-15 -1.2145839889e-13 -1.0830225605e-13 -6.6613381478e-15 1.7763568394e-15 1.7763568394e-15
6.5000e-03 2.0906218548e+00 2.0828547903e+00 -7.0407747363e-04 7.3344857691e-14 1.5746482883e+00 1.5664995320e+00 -1.2212453271e-13 -1.0730305533e-13 -6.3282712404e-15 -1.2223555501e-13 -1.0819123375e-13 -3.3306690739e-15 1.7763568394e-15 1.7763568394e-15
6.6000e-03 2.0906149134e+00 2.0828547903e+00 -7.0739537935e-04 6.7161715618e-14 1.5752445120e+00 1.5671133440e+00 -1.1712852910e-13 -1.0880185641e-13 -1.0103029524e-14 -1.1912693054e-13 -1.1080025786e-13 -6.7723604502e-15 1.7763568394e-15 1.7763568394e-15
6.7000e-03 2.0906080670e+00 2.0828547903e+00 -7.1066787946e-04 6.3963538684e-14 1.5758414585e+00 1.5677280521e+00 -1.1901590824e-13 -1.0624834346e-13 -9.6589403142e-15 -1.1790568522e-13 -1.1030065750e-13 -6.7723604502e-15 1.7763568394e-15 1.7763568394e-15
6.8000e-03 2.0906013134e+00 2.0828547903e+00 -7.1389603002e-04 7.1212739735e-14 1.5764391112e+00 1.5683436408e+00 -1.2045919817e-13 -1.1041167980e-13 -6.8833827527e-15 -1.2034817587e-13 -1.0780265569e-13 -8.5487172896e-15 1.7763568394e-15 1.7763568394e-15
6.9000e-03 2.0905946505e+00 2.0828547903e+00 -7.1708084527e-04 6.1618208932e-14 1.5770374521e+00 1.5689600929e+00 -1.2090328738e-13 -1.1024514635e-13 -7.2164496601e-15 -1.1812772982e-13 -1.0569323194e-13 -8.8817841970e-15 1.9984014443e-15 1.7763568394e-15
7.0000e-03 2.0905880762e+00 2.0828547903e+00 -7.2022330082e-04 6.4603174071e-14 1.5776364625e+00 1.5695773897e+00 -1.1879386363e-13 -1.0974554598e-13 -6.2172489379e-15 -1.2256862192e-13 -1.0813572260e-13 -8.2156503822e-15 1.9984014443e-15 1.9984014443e-15
7.1000e-03 2.0905815885e+00 2.0828547903e+00 -7.2332433684e-04 6.3537115093e-14 1.5782361228e+00 1.5701955114e+00 -1.2090328738e-13 -1.1091128016e-13 -8.7707618945e-15 -1.2145839889e-13 -1.1279865930e-13 -1.3544720900e-14 1.9984014443e-15 1.7763568394e-15
7.2000e-03 2.0905751856e+00 2.0828547903e+00 -7.2638486064e-04 6.2044632523e-14 1.5788364126e+00 1.5708144367e+00 -1.2279066652e-13 -1.0841327835e-13 -8.4376949872e-15 -1.2234657731e-13 -1.0919043447e-13 -4.6629367034e-15 1.9984014443e-15 1.7763568394e-15
7.3000e-03 2.0905688656e+00 2.0828547903e+00 -7.2940574934e-04 6.6308868436e-14 1.5794373106e+00 1.5714341428e+00 -1.1646239528e-13 -1.0763612224e-13 -6.3282712404e-15 -1.2112533199e-13 -1.0991207944e-13 -7.4384942650e-15 1.9984014443e-15 1.9984014443e-15
7.4000e-03 2.0905626268e+00 2.0828547903e+00 -7.3238785207e-04 6.9080621779e-14 1.5800387951e+00 1.5720546062e+00 -1.1768364061e-13 -1.0952350138e-13 -6.4392935428e-15 -1.1624035068e-13 -1.1063372440e-13 -5.8841820305e-15 1.9984014443e-15 1.9984014443e-15
7.5000e-03 2.0905564674e+00 2.0828547903e+00 -7.3533199201e-04 6.8654198187e-14 1.5806408434e+00 1.5726758020e+00 -1.1945999745e-13 -1.0680345497e-13 -1.1546319456e-14 -1.2234657731e-13 -1.0852430066e-13 -6.7723604502e-15 1.9984014443e-15 1.9984014443e-15
7.6000e-03 2.0905503857e+00 2.0828547903e+00 -7.3823896819e-04 6.8867409983e-14 1.5812434323e+00 1.5732977044e+00 -1.2101430968e-13 -1.1202150318e-13 -1.9984014443e-15 -1.2301271113e-13 -1.0819123375e-13 -4.9960036108e-15 2.2204460493e-15 1.9984014443e-15
7.7000e-03 2.0905443801e+00 2.0828547903e+00 -7.4110955698e-04 5.9912514567e-14 1.5818465381e+00 1.5739202867e+00 -1.2001510896e-13 -1.0924594562e-13 -7.4384942650e-15 -1.2212453271e-13 -1.1018963519e-13 -6.7723604502e-15 2.2204460493e-15 1.9984014443e-15
7.8000e-03 2.0905384491e+00 2.0828547903e+00 -7.4394451354e-04 7.1639163326e-14 1.5824501365e+00 1.5745435212e+00 -1.2090328738e-13 -1.0674794382e-13 -5.9952043330e-15 -1.2023715357e-13 -1.1129985822e-13 -6.1062266354e-15 2.2204460493e-15 1.9984014443e-15
7.9000e-03 2.0905325911e+00 2.0828547903e+00 -7.4674457289e-04 6.6522080231e-14 1.5830542024e+00 1.5751673797e+00 -1.2345680034e-13 -1.0780265569e-13 -1.9984014443e-15 -1.2168044350e-13 -1.0641487691e-13 -5.9952043330e-15 2.2204460493e-15 1.9984014443e-15
8.0000e-03 2.0905268047e+00 2.0828547903e+00 -7.4951045094e-04 6.1191785341e-14 1.5836587107e+00 1.5757918330e+00 -1.1857181903e-13 -1.0713652188e-13 -5.8841820305e-15 -1.2123635429e-13 -1.0769163339e-13 -1.3544720900e-14 2.2204460493e-15 1.9984014443e-15
8.1000e-03 2.0905210882e+00 2.0828547903e+00 -7.5224284528e-04 6.6522080231e-14 1.5842636354e+00 1.5764168517e+00 -1.1968204205e-13 -1.0841327835e-13 -5.1070259133e-15 -1.1723955140e-13 -1.1013412404e-13 -5.8841820305e-15 2.2204460493e-15 1.9984014443e-15
8.2000e-03 2.0905154404e+00 2.0828547903e+00 -7.5494243586e-04 6.7161715618e-14 1.5848689502e+00 1.5770424055e+00 -1.2478906797e-13 -1.1113332476e-13 -2.8865798640e-15 -1.2545520178e-13 -1.1313172621e-13 -1.1768364061e-14 2.2204460493e-15 1.9984014443e-15
8.3000e-03 2.0905098599e+00 2.0828547903e+00 -7.5760988554e-04 6.3963538684e-14 1.5854746285e+00 1.5776684639e+00 -1.2001510896e-13 -1.0963452368e-13 -8.3266726847e-15 -1.2123635429e-13 -1.0852430066e-13 -5.8841820305e-15 2.2204460493e-15 1.9984014443e-15
8.4000e-03 2.0905043452e+00 2.0828547903e+00 -7.6024584055e-04 6.3750326888e-14 1.5860806433e+00 1.5782949958e+00 -1.2134737659e-13 -1.0663692152e-13 -5.7731597281e-15 -1.2045919817e-13 -1.0713652188e-13 -4.5519144010e-15 2.4424906542e-15 1.9984014443e-15
8.5000e-03 2.0904988951e+00 2.0828547903e+00 -7.6285093083e-04 6.8014562800e-14 1.5866869671e+00 1.5789219702e+00 -1.2412293415e-13 -1.0880185641e-13 -1.4432899320e-15 -1.2256862192e-13 -1.0880185641e-13 -8.4376949872e-15 2.4424906542e-15 1.9984014443e-15
8.6000e-03 2.0904935083e+00 2.0828547903e+00 -7.6542577036e-04 6.9080621779e-14 1.5872935723e+00 1.5795493555e+00 -1.2168044350e-13 -1.0691447727e-13 -8.6597395921e-15 -1.2190248810e-13 -1.1002310174e-13 -4.6629367034e-15 2.2204460493e-15 1.9984014443e-15
8.7000e-03 2.0904881835e+00 2.0828547903e+00 -7.6797095733e-04 6.8867409983e-14 1.5879004310e+00 1.5801771203e+00 -1.1757261831e-13 -1.0874634526e-13 -1.0547118734e-14 -1.2201351041e-13 -1.0730305533e-13 -5.1070259133e-15 2.2204460493e-15 1.9984014443e-15
8.8000e-03 2.0904829196e+00 2.0828547903e+00 -7.7048707444e-04 6.6735292027e-14 1.5885075151e+00 1.5808052329e+00 -1.1957101975e-13 -1.0680345497e-13 -9.4368957093e-15 -1.2212453271e-13 -1.0552669849e-13 -9.4368957093e-15 2.2204460493e-15 1.9984014443e-15
8.9000e-03 2.0904777153e+00 2.0828547903e+00 -7.7297468895e-04 7.1852375122e-14 1.5891147962e+00 1.5814336617e+00 -1.2456702336e-13 -1.1074474671e-13 -9.9920072216e-16 -1.2367884494e-13 -1.1152190282e-13 -7.6605388699e-15 2.2204460493e-15 1.9984014443e-15
9.0000e-03 2.0904725694e+00 2.0828547903e+00 -7.7543435296e-04 7.1425951530e-14 1.5897222460e+00 1.5820623752e+00 -1.2057022047e-13 -1.1124434707e-13 -2.2204460493e-15 -1.1668443989e-13 -1.1263212585e-13 -8.5487172896e-15 2.2204460493e-15 1.9984014443e-15
9.1000e-03 2.0904674809e+00 2.0828547903e+00 -7.7786660345e-04 6.0338938158e-14 1.5903298359e+00 1.5826913420e+00 -1.2023715357e-13 -1.1024514635e-13 -1.0769163339e-14 -1.2090328738e-13 -1.0980105714e-13 -5.3290705182e-15 2.2204460493e-15 2.2204460493e-15
9.2000e-03 2.0904624487e+00 2.0828547903e+00 -7.8027196254e-04 6.7161715618e-14 1.5909375373e+00 1.5833205308e+00 -1.2234657731e-13 -1.0880185641e-13 -9.1038288019e-15 -1.2412293415e-13 -1.0919043447e-13 -3.1086244690e-15 2.2204460493e-15 1.9984014443e-15
9.3000e-03 2.0904574716e+00 2.0828547903e+00 -7.8265093757e-04 6.8014562800e-14 1.5915453217e+00 1.5839499108e+00 -1.2267964422e-13 -1.0880185641e-13 9.9920072216e-16 -1.2057022047e-13 -1.0802470030e-13 -5.5511151231e-15 2.2204460493e-15 1.9984014443e-15
9.4000e-03 2.0904525488e+00 2.0828547903e+00 -7.8500402138e-04 7.6543034625e-14 1.5921531606e+00 1.5845794512e+00 -1.1934897515e-13 -1.1030065750e-13 -8.3266726847e-15 -1.2068124278e-13 -1.0869083411e-13 -1.1879386363e-14 2.2204460493e-15 1.9984014443e-15
9.5000e-03 2.0904476790e+00 2.0828547903e+00 -7.8733169235e-04 7.0573104348e-14 1.5927610253e+00 1.5852091217e+00 -1.2390088955e-13 -1.0930145677e-13 -1.3544720900e-14 -1.2201351041e-13 -1.0591527655e-13 -9.9920072216e-15 2.2204460493e-15 1.9984014443e-15
9.6000e-03 2.0904428615e+00 2.0828547903e+00 -7.8963441483e-04 6.2471056115e-14 1.5933688877e+00 1.5858388923e+00 -1.2145839889e-13 -1.0741407763e-13 -7.2164496601e-15 -1.1846079673e-13 -1.1218803664e-13 -5.8841820305e-15 2.2204460493e-15 1.9984014443e-15
9.7000e-03 2.0904380953e+00 2.0828547903e+00 -7.9191263925e-04 6.6522080231e-14 1.5939767195e+00 1.5864687335e+00 -1.1723955140e-13 -1.1102230246e-13 -3.1086244690e-15 -1.2045919817e-13 -1.0980105714e-13 -6.9944050551e-15 2.2204460493e-15 2.2204460493e-15
9.8000e-03 2.0904333793e+00 2.0828547903e+00 -7.9416680244e-04 6.6735292027e-14 1.5945844926e+00 1.5870986161e+00 -1.1612932838e-13 -1.0730305533e-13 -8.2156503822e-15 -1.2112533199e-13 -1.0702549957e-13 -8.1046280798e-15 2.2204460493e-15 2.2204460493e-15
9.9000e-03 2.0904287129e+00 2.0828547903e+00 -7.9639732794e-04 7.1212739735e-14 1.5951921793e+00 1.5877285115e+00 -1.2356782264e-13 -1.0774714454e-13 -1.4210854715e-14 -1.2245759962e-13 -1.0730305533e-13 -2.5535129566e-15 2.2204460493e-15 2.2204460493e-15
1.0000e-02 2.0904240950e+00 2.0828547903e+00 -7.9860462631e-04 6.6095656640e-14 1.5957997519e+00 1.5883583914e+00 -1.2012613126e-13 -1.0980105714e-13 1.3322676296e-15 -1.2212453271e-13 -1.1013412404e-13 -8.3266726847e-15 2.2204460493e-15 2.2204460493e-15
1.0100e-02 2.0904195249e+00 2.0828547903e+00 -8.0078909543e-04 7.2065586917e-14 1.5964071833e+00 1.5889882282e+00 -1.2112533199e-13 -1.1141088052e-13 -1.1768364061e-14 -1.1612932838e-13 -1.0830225605e-13 -1.0658141036e-14 2.2204460493e-15 2.2204460493e-15
1.0200e-02 2.0904150017e+00 2.0828547903e+00 -8.0295112096e-04 5.7780396611e-14 1.5970144464e+00 1.5896179946e+00 -1.2123635429e-13 -1.0902390102e-13 -2.6645352591e-15 -1.2290168883e-13 -1.0713652188e-13 -1.2212453271e-14 2.2204460493e-15 2.2204460493e-15
1.0300e-02 2.0904105247e+00 2.0828547903e+00 -8.0509107663e-04 6.6095656640e-14 1.5976215147e+00 1.5902476640e+00 -1.1957101975e-13 -1.0880185641e-13 -8.2156503822e-15 -1.2145839889e-13 -1.1068923556e-13 -3.6637359813e-15 2.4424906542e-15 2.2204460493e-15
1.0400e-02 2.0904060932e+00 2.0828547903e+00 -8.0720932465e-04 7.4837340260e-14 1.5982283618e+00 1.5908772103e+00 -1.2256862192e-13 -1.0880185641e-13 -9.5479180118e-15 -1.2312373343e-13 -1.1018963519e-13 -7.9936057773e-15 2.4424906542e-15 2.2204460493e-15
1.0500e-02 2.0904017063e+00 2.0828547903e+00 -8.0930621614e-04 6.4389962275e-14 1.5988349619e+00 1.5915066079e+00 -1.1912693054e-13 -1.0752509993e-13 -8.5487172896e-15 -1.2145839889e-13 -1.0841327835e-13 -1.3544720900e-14 2.4424906542e-15 2.2204460493e-15
1.0600e-02 2.0903973633e+00 2.0828547903e+00 -8.1138209148e-04 7.2278798713e-14 1.5994412895e+00 1.5921358316e+00 -1.1912693054e-13 -1.0791367799e-13 -7.3274719625e-15 -1.2123635429e-13 -1.0969003483e-13 -5.9952043330e-15 2.4424906542e-15 2.2204460493e-15
1.0700e-02 2.0903930637e+00 2.0828547903e+00 -8.1343728078e-04 7.4624128464e-14 1.6000473195e+00 1.5927648570e+00 -1.2123635429e-13 -1.1063372440e-13 -1.1657341759e-14 -1.1923795284e-13 -1.0930145677e-13 -2.8865798640e-15 2.4424906542e-15 1.9984014443e-15
1.0800e-02 2.0903888066e+00 2.0828547903e+00 -8.1547210419e-04 6.9293833574e-14 1.6006530274e+00 1.5933936601e+00 -1.1957101975e-13 -1.0913492332e-13 -5.2180482157e-15 -1.2168044350e-13 -1.0830225605e-13 -5.8841820305e-15 2.4424906542e-15 1.9984014443e-15
1.0900e-02 2.0903845915e+00 2.0828547903e+00 -8.1748687242e-04 6.4816385866e-14 1.6012583888e+00 1.5940222173e+00 -1.2245759962e-13 -1.0924594562e-13 -5.8841820305e-15 -1.1812772982e-13 -1.1002310174e-13 -6.4392935428e-15 2.4424906542e-15 2.2204460493e-15
1.1000e-02 2.0903804178e+00 2.0828547903e+00 -8.1948188703e-04 6.7801351005e-14 1.6018633802e+00 1.5946505057e+00 -1.2467804567e-13 -1.1002310174e-13 -7.9936057773e-15 -1.2145839889e-13 -1.1168843628e-13 -6.3282712404e-15 2.4424906542e-15 2.2204460493e-15
1.1100e-02 2.0903762847e+00 2.0828547903e+00 -8.2145744089e-04 6.6948503822e-14 1.6024679781e+00 1.5952785029e+00 -1.2145839889e-13 -1.0763612224e-13 -1.1435297154e-14 -1.2279066652e-13 -1.1018963519e-13 -6.3282712404e-15 2.4424906542e-15 2.2204460493e-15
1.1200e-02 2.0903721918e+00 2.0828547903e+00 -8.2341381849e-04 6.1831420728e-14 1.6030721600e+00 1.5959061868e+00 -1.2279066652e-13 -1.0780265569e-13 -7.9936057773e-15 -1.2190248810e-13 -1.0980105714e-13 -9.5479180118e-15 2.4424906542e-15 2.2204460493e-15
1.1300e-02 2.0903681384e+00 2.0828547903e+00 -8.2535129637e-04 7.3771281282e-14 1.6036759034e+00 1.5965335361e+00 -1.1934897515e-13 -1.0641487691e-13 -7.3274719625e-15 -1.2256862192e-13 -1.1030065750e-13 -3.2196467714e-15 2.6645352591e-15 2.2204460493e-15
1.1400e-02 2.0903641240e+00 2.0828547903e+00 -8.2727014346e-04 7.6756246421e-14 1.6042791866e+00 1.5971605298e+00 -1.2012613126e-13 -1.0891287872e-13 -8.3266726847e-15 -1.2312373343e-13 -1.0719203303e-13 -4.8849813084e-15 2.6645352591e-15 2.2204460493e-15
1.1500e-02 2.0903601480e+00 2.0828547903e+00 -8.2917062136e-04 6.6735292027e-14 1.6048819883e+00 1.5977871474e+00 -1.2057022047e-13 -1.0841327835e-13 -9.2148511044e-15 -1.2068124278e-13 -1.0980105714e-13 -2.7755575616e-15 2.6645352591e-15 2.2204460493e-15
1.1600e-02 2.0903562100e+00 2.0828547903e+00 -8.3105298473e-04 7.0786316143e-14 1.6054842875e+00 1.5984133689e+00 -1.2212453271e-13 -1.0863532296e-13 -7.7715611724e-15 -1.2090328738e-13 -1.0852430066e-13 -4.1078251911e-15 2.6645352591e-15 2.2204460493e-15
1.1700e-02 2.0903523092e+00 2.0828547903e+00 -8.3291748160e-04 7.2918434100e-14 1.6060860641e+00 1.5990391747e+00 -1.2212453271e-13 -1.0741407763e-13 -7.7715611724e-15 -1.2001510896e-13 -1.0669243267e-13 -8.7707618945e-15 2.6645352591e-15 2.2204460493e-15
1.1800e-02 2.0903484454e+00 2.0828547903e+00 -8.3476435357e-04 8.0807270537e-14 1.6066872982e+00 1.5996645457e+00 -1.2434497876e-13 -1.1013412404e-13 -5.5511151231e-15 -1.2279066652e-13 -1.0713652188e-13 -1.2434497876e-14 2.6645352591e-15 2.2204460493e-15
1.1900e-02 2.0903446180e+00 2.0828547903e+00 -8.3659383628e-04 7.7395881807e-14 1.6072879703e+00 1.6002894634e+00 -1.2045919817e-13 -1.0763612224e-13 -5.9952043330e-15 -1.1979306436e-13 -1.0719203303e-13 -3.6637359813e-15 2.6645352591e-15 2.2204460493e-15
1.2000e-02 2.0903408264e+00 2.0828547903e+00 -8.3840615948e-04 6.8014562800e-14 1.6078880618e+00 1.6009139094e+00 -1.1834977443e-13 -1.0730305533e-13 -4.3298697960e-15 -1.2356782264e-13 -1.0913492332e-13 -9.9920072216e-16 2.6645352591e-15 2.4424906542e-15
1.2100e-02 2.0903370703e+00 2.0828547903e+00 -8.4020154742e-04 7.0359892552e-14 1.6084875541e+00 1.6015378660e+00 -1.1857181903e-13 -1.0791367799e-13 -3.6637359813e-15 -1.2156942120e-13 -1.0813572260e-13 -9.1038288019e-15 2.4424906542e-15 2.4424906542e-15
1.2200e-02 2.0903333491e+00 2.0828547903e+00 -8.4198021902e-04 7.3558069486e-14 1.6090864295e+00 1.6021613158e+00 -1.1857181903e-13 -1.0802470030e-13 -7.2164496601e-15 -1.2101430968e-13 -1.1052270210e-13 -8.2156503822e-15 2.4424906542e-15 2.4424906542e-15
1.2300e-02 2.0903296625e+00 2.0828547903e+00 -8.4374238819e-04 7.1425951530e-14 1.6096846705e+00 1.6027842419e+00 -1.2012613126e-13 -1.0652589921e-13 -2.7755575616e-15 -1.1990408666e-13 -1.0930145677e-13 -5.5511151231e-15 2.6645352591e-15 2.4424906542e-15
1.2400e-02 2.0903260100e+00 2.0828547903e+00 -8.4548826397e-04 7.6543034625e-14 1.6102822602e+00 1.6034066277e+00 -1.2001510896e-13 -1.0841327835e-13 -7.8825834748e-15 -1.1990408666e-13 -1.1013412404e-13 -9.3258734069e-15 2.6645352591e-15 2.4424906542e-15
1.2500e-02 2.0903223911e+00 2.0828547903e+00 -8.4721805078e-04 6.6735292027e-14 1.6108791821e+00 1.6040284571e+00 -1.1779466291e-13 -1.1113332476e-13 -9.9920072216e-15 -1.2057022047e-13 -1.0919043447e-13 -1.7097434579e-14 2.6645352591e-15 2.4424906542e-15
1.2600e-02 2.0903188055e+00 2.0828547903e+00 -8.4893194873e-04 7.4410916669e-14 1.6114754203e+00 1.6046497143e+00 -1.1879386363e-13 -1.0663692152e-13 -1.0769163339e-14 -1.2023715357e-13 -1.0741407763e-13 -7.6605388699e-15 2.6645352591e-15 2.4424906542e-15
1.2700e-02 2.0903152527e+00 2.0828547903e+00 -8.5063015364e-04 7.5476975647e-14 1.6120709592e+00 1.6052703841e+00 -1.1868284133e-13 -1.0674794382e-13 -4.8849813084e-15 -1.2245759962e-13 -1.0791367799e-13 -8.9928064995e-15 2.6645352591e-15 2.4424906542e-15
1.2800e-02 2.0903117323e+00 2.0828547903e+00 -8.5231285741e-04 7.1212739735e-14 1.6126657838e+00 1.6058904514e+00 -1.2079226508e-13 -1.0913492332e-13 -7.1054273576e-15 -1.2367884494e-13 -1.0802470030e-13 -5.8841820305e-15 2.8865798640e-15 2.4424906542e-15
1.2900e-02 2.0903082439e+00 2.0828547903e+00 -8.5398024813e-04 6.7801351005e-14 1.6132598794e+00 1.6065099016e+00 -1.2101430968e-13 -1.1080025786e-13 -6.7723604502e-15 -1.2245759962e-13 -1.0752509993e-13 -5.8841820305e-15 2.8865798640e-15 2.4424906542e-15
1.3000e-02 2.0903047873e+00 2.0828547903e+00 -8.5563251034e-04 6.7588139209e-14 1.6138532318e+00 1.6071287206e+00 -1.2345680034e-13 -1.1024514635e-13 -3.1086244690e-15 -1.2356782264e-13 -1.0880185641e-13 -5.3290705182e-15 2.6645352591e-15 2.4424906542e-15
1.3100e-02 2.0903013618e+00 2.0828547903e+00 -8.5726982517e-04 7.3771281282e-14 1.6144458272e+00 1.6077468945e+00 -1.2212453271e-13 -1.0841327835e-13 -1.3211653993e-14 -1.1945999745e-13 -1.1179945858e-13 -5.7731597281e-15 2.6645352591e-15 2.2204460493e-15
1.3200e-02 2.0902979673e+00 2.0828547903e+00 -8.5889237056e-04 7.2705222304e-14 1.6150376523e+00 1.6083644099e+00 -1.2079226508e-13 -1.0863532296e-13 -9.8809849192e-15 -1.2234657731e-13 -1.0880185641e-13 -1.0880185641e-14 2.6645352591e-15 2.2204460493e-15
1.3300e-02 2.0902946033e+00 2.0828547903e+00 -8.6050032146e-04 7.5476975647e-14 1.6156286941e+00 1.6089812535e+00 -1.2223555501e-13 -1.1124434707e-13 -1.0214051827e-14 -1.1945999745e-13 -1.0880185641e-13 -1.2767564783e-14 2.6645352591e-15 2.2204460493e-15
1.3400e-02 2.0902912695e+00 2.0828547903e+00 -8.6209385003e-04 7.5050552056e-14 1.6162189400e+00 1.6095974127e+00 -1.2634338020e-13 -1.0674794382e-13 -1.0436096431e-14 -1.2034817587e-13 -1.0813572260e-13 -8.5487172896e-15 2.6645352591e-15 2.4424906542e-15
1.3500e-02 2.0902879655e+00 2.0828547903e+00 -8.6367312580e-04 7.7822305399e-14 1.6168083778e+00 1.6102128750e+00 -1.1923795284e-13 -1.0963452368e-13 -5.2180482157e-15 -1.2001510896e-13 -1.0791367799e-13 -1.3211653993e-14 2.6645352591e-15 2.4424906542e-15
1.3600e-02 2.0902846910e+00 2.0828547903e+00 -8.6523831587e-04 6.8014562800e-14 1.6173969958e+00 1.6108276283e+00 -1.2245759962e-13 -1.1124434707e-13 -6.1062266354e-15 -1.1779466291e-13 -1.1018963519e-13 -1.1435297154e-14 2.6645352591e-15 2.2204460493e-15
1.3700e-02 2.0902814456e+00 2.0828547903e+00 -8.6678958512e-04 6.6308868436e-14 1.6179847825e+00 1.6114416609e+00 -1.2523315718e-13 -1.0691447727e-13 -1.3322676296e-15 -1.1923795284e-13 -1.0752509993e-13 -6.6613381478e-15 2.8865798640e-15 2.2204460493e-15
1.3800e-02 2.0902782290e+00 2.0828547903e+00 -8.6832709642e-04 7.7182670012e-14 1.6185717268e+00 1.6120549612e+00 -1.2012613126e-13 -1.0991207944e-13 -5.5511151231e-15 -1.2023715357e-13 -1.1102230246e-13 -5.6621374256e-15 2.6645352591e-15 2.4424906542e-15
1.3900e-02 2.0902750408e+00 2.0828547903e+00 -8.6985101075e-04 6.8440986392e-14 1.6191578179e+00 1.6126675182e+00 -1.2334577804e-13 -1.0802470030e-13 -4.2188474936e-15 -1.2356782264e-13 -1.0763612224e-13 -2.9976021665e-15 2.6645352591e-15 2.4424906542e-15
1.4000e-02 2.0902718807e+00 2.0828547903e+00 -8.7136148743e-04 7.8461940786e-14 1.6197430452e+00 1.6132793210e+00 -1.2367884494e-13 -1.0913492332e-13 -8.2156503822e-15 -1.2134737659e-13 -1.0613732115e-13 -8.7707618945e-15 2.6645352591e-15 2.4424906542e-15
1.4100e-02 2.0902687485e+00 2.0828547903e+00 -8.7285868430e-04 7.2918434100e-14 1.6203273988e+00 1.6138903590e+00 -1.2356782264e-13 -1.0624834346e-13 -5.9952043330e-15 -1.2012613126e-13 -1.0813572260e-13 -5.1070259133e-15 2.6645352591e-15 2.4424906542e-15
1.4200e-02 2.0902656436e+00 2.0828547903e+00 -8.7434275791e-04 7.4197704873e-14 1.6209108686e+00 1.6145006219e+00 -1.2079226508e-13 -1.0924594562e-13 -1.0769163339e-14 -1.2134737659e-13 -1.0513812043e-13 -8.8817841970e-15 2.6645352591e-15 2.4424906542e-15
1.4300e-02 2.0902625659e+00 2.0828547903e+00 -8.7581386363e-04 7.7822305399e-14 1.6214934450e+00 1.6151100998e+00 -1.1879386363e-13 -1.0780265569e-13 -6.6613381478e-15 -1.1879386363e-13 -1.0852430066e-13 -8.8817841970e-15 2.6645352591e-15 2.4424906542e-15
1.4400e-02 2.0902595151e+00 2.0828547903e+00 -8.7727215590e-04 7.6329822829e-14 1.6220751187e+00 1.6157187827e+00 -1.2378986725e-13 -1.0941247908e-13 -5.1070259133e-15 -1.1690648449e-13 -1.0730305533e-13 -3.8857805862e-15 2.6645352591e-15 2.4424906542e-15
1.4500e-02 2.0902564907e+00 2.0828547903e+00 -8.7871778839e-04 6.9293833574e-14 1.6226558805e+00 1.6163266612e+00 -1.2334577804e-13 -1.0741407763e-13 -8.8817841970e-15 -1.2190248810e-13 -1.0702549957e-13 -4.4408920985e-15 2.6645352591e-15 2.2204460493e-15
1.4600e-02 2.0902534924e+00 2.0828547903e+00 -8.8015091405e-04 7.5263763851e-14 1.6232357214e+00 1.6169337259e+00 -1.1857181903e-13 -1.0924594562e-13 -8.1046280798e-15 -1.2190248810e-13 -1.0963452368e-13 -8.7707618945e-15 2.6645352591e-15 2.4424906542e-15
1.4700e-02 2.0902505200e+00 2.0828547903e+00 -8.8157168540e-04 7.3558069486e-14 1.6238146327e+00 1.6175399678e+00 -1.1868284133e-13 -1.1141088052e-13 -1.0325074129e-14 -1.2057022047e-13 -1.0930145677e-13 -1.9984014443e-15 2.6645352591e-15 2.4424906542e-15
1.4800e-02 2.0902475732e+00 2.0828547903e+00 -8.8298025455e-04 7.4837340260e-14 1.6243926058e+00 1.6181453777e+00 -1.2045919817e-13 -1.0752509993e-13 -5.6621374256e-15 -1.2145839889e-13 -1.0930145677e-13 -7.2164496601e-15 2.6645352591e-15 2.4424906542e-15
1.4900e-02 2.0902446515e+00 2.0828547903e+00 -8.8437677341e-04 7.5476975647e-14 1.6249696323e+00 1.6187499470e+00 -1.2179146580e-13 -1.0741407763e-13 -5.2180482157e-15 -1.2267964422e-13 -1.0813572260e-13 -1.0103029524e-14 2.6645352591e-15 2.4424906542e-15
1.5000e-02 2.0902417548e+00 2.0828547903e+00 -8.8576139375e-04 7.2065586917e-14 1.6255457037e+00 1.6193536671e+00 -1.2134737659e-13 -1.0930145677e-13 -1.1768364061e-14 -1.2279066652e-13 -1.0963452368e-13 -6.7723604502e-15 2.8865798640e-15 2.4424906542e-15
1.5100e-02 2.0902388826e+00 2.0828547903e+00 -8.8713426738e-04 7.2918434100e-14 1.6261208119e+00 1.6199565293e+00 -1.2234657731e-13 -1.0863532296e-13 -1.0880185641e-14 -1.1912693054e-13 -1.1013412404e-13 -4.5519144010e-15 2.8865798640e-15 2.6645352591e-15
1.5200e-02 2.0902360347e+00 2.0828547903e+00 -8.8849554617e-04 7.3558069486e-14 1.6266949488e+00 1.6205585255e+00 -1.2190248810e-13 -1.1013412404e-13 -6.1062266354e-15 -1.1968204205e-13 -1.0730305533e-13 -7.7715611724e-15 2.8865798640e-15 2.4424906542e-15
1.5300e-02 2.0902332107e+00 2.0828547903e+00 -8.8984538216e-04 7.5690187443e-14 1.6272681062e+00 1.6211596472e+00 -1.2279066652e-13 -1.0830225605e-13 -8.3266726847e-15 -1.2223555501e-13 -1.0830225605e-13 -1.1546319456e-14 2.8865798640e-15 2.4424906542e-15
1.5400e-02 2.0902304103e+00 2.0828547903e+00 -8.9118392765e-04 6.8867409983e-14 1.6278402760e+00 1.6217598862e+00 -1.2168044350e-13 -1.0874634526e-13 -7.5495165675e-15 -1.2456702336e-13 -1.0869083411e-13 -6.1062266354e-15 3.1086244690e-15 2.4424906542e-15
1.5500e-02 2.0902276333e+00 2.0828547903e+00 -8.9251133524e-04 6.7161715618e-14 1.6284114504e+00 1.6223592345e+00 -1.2123635429e-13 -1.0930145677e-13 -4.4408920985e-15 -1.2279066652e-13 -1.0913492332e-13 -1.1657341759e-14 3.1086244690e-15 2.4424906542e-15
1.5600e-02 2.0902248792e+00 2.0828547903e+00 -8.9382775788e-04 7.0999527939e-14 1.6289816212e+00 1.6229576839e+00 -1.2190248810e-13 -1.0880185641e-13 -7.7715611724e-16 -1.2112533199e-13 -1.0880185641e-13 1.1102230246e-15 3.1086244690e-15 2.4424906542e-15
1.5700e-02 2.0902221478e+00 2.0828547903e+00 -8.9513334888e-04 7.3771281282e-14 1.6295507803e+00 1.6235552264e+00 -1.2034817587e-13 -1.0702549957e-13 -1.0325074129e-14 -1.1912693054e-13 -1.1080025786e-13 -6.7723604502e-15 2.8865798640e-15 2.6645352591e-15
1.5800e-02 2.0902194387e+00 2.0828547903e+00 -8.9642826199e-04 6.3323903297e-14 1.6301189197e+00 1.6241518538e+00 -1.2201351041e-13 -1.0652589921e-13 -1.0325074129e-14 -1.2145839889e-13 -1.0430545316e-13 -1.1324274851e-14 3.1086244690e-15 2.4424906542e-15
1.5900e-02 2.0902167516e+00 2.0828547903e+00 -8.9771265132e-04 6.9720257165e-14 1.6306860312e+00 1.6247475581e+00 -1.2168044350e-13 -1.0863532296e-13 -5.9952043330e-15 -1.2378986725e-13 -1.0841327835e-13 -3.1086244690e-15 3.1086244690e-15 2.4424906542e-15
1.6000e-02 2.0902140862e+00 2.0828547903e+00 -8.9898667134e-04 7.1639163326e-14 1.6312521064e+00 1.6253423312e+00 -1.1790568522e-13 -1.0863532296e-13 -2.3314683517e-15 -1.2156942120e-13 -1.0713652188e-13 -5.2180482157e-15 3.1086244690e-15 2.4424906542e-15
1.6100e-02 2.0902114422e+00 2.0828547903e+00 -9.0025047698e-04 6.9293833574e-14 1.6318171371e+00 1.6259361649e+00 -1.1923795284e-13 -1.1002310174e-13 -8.1046280798e-15 -1.2090328738e-13 -1.0880185641e-13 -1.2989609388e-14 3.3306690739e-15 2.6645352591e-15
1.6200e-02 2.0902088193e+00 2.0828547903e+00 -9.0150422339e-04 7.3984493078e-14 1.6323811146e+00 1.6265290510e+00 -1.1768364061e-13 -1.1002310174e-13 -8.8817841970e-16 -1.2212453271e-13 -1.0641487691e-13 2.2204460493e-15 3.3306690739e-15 2.4424906542e-15
1.6300e-02 2.0902062170e+00 2.0828547903e+00 -9.0274806606e-04 7.2918434100e-14 1.6329440304e+00 1.6271209812e+00 -1.2045919817e-13 -1.0974554598e-13 -5.7731597281e-15 -1.2234657731e-13 -1.0869083411e-13 -8.2156503822e-15 3.3306690739e-15 2.4424906542e-15
1.6400e-02 2.0902036352e+00 2.0828547903e+00 -9.0398216068e-04 7.1639163326e-14 1.6335058756e+00 1.6277119470e+00 -1.1823875212e-13 -1.1041167980e-13 -3.9968028887e-15 -1.2112533199e-13 -1.0769163339e-13 -6.5503158453e-15 3.3306690739e-15 2.4424906542e-15
1.6500e-02 2.0902010734e+00 2.0828547903e+00 -9.0520666306e-04 7.1425951530e-14 1.6340666412e+00 1.6283019400e+00 -1.1757261831e-13 -1.0852430066e-13 -7.8825834748e-15 -1.2234657731e-13 -1.0780265569e-13 -1.0436096431e-14 3.1086244690e-15 2.6645352591e-15
1.6600e-02 2.0901985314e+00 2.0828547903e+00 -9.0642172908e-04 7.0146680757e-14 1.6346263182e+00 1.6288909515e+00 -1.1968204205e-13 -1.0963452368e-13 -1.3877787808e-14 -1.2301271113e-13 -1.0902390102e-13 -6.4392935428e-15 3.3306690739e-15 2.6645352591e-15
1.6700e-02 2.0901960088e+00 2.0828547903e+00 -9.0762751459e-04 7.2492010508e-14 1.6351848970e+00 1.6294789727e+00 -1.1901590824e-13 -1.1030065750e-13 -1.0880185641e-14 -1.1846079673e-13 -1.0819123375e-13 -8.1046280798e-15 3.3306690739e-15 2.6645352591e-15
1.6800e-02 2.0901935052e+00 2.0828547903e+00 -9.0882417525e-04 7.0786316143e-14 1.6357423681e+00 1.6300659947e+00 -1.1790568522e-13 -1.0952350138e-13 -8.2156503822e-15 -1.2290168883e-13 -1.0863532296e-13 -7.5495165675e-15 3.3306690739e-15 2.4424906542e-15
1.6900e-02 2.0901910205e+00 2.0828547903e+00 -9.1001186651e-04 7.9741211559e-14 1.6362987216e+00 1.6306520084e+00 -1.1701750680e-13 -1.0713652188e-13 -5.8841820305e-15 -1.2079226508e-13 -1.0763612224e-13 -1.0547118734e-14 3.5527136788e-15 2.6645352591e-15
1.7000e-02 2.0901885542e+00 2.0828547903e+00 -9.1119074338e-04 6.3537115093e-14 1.6368539475e+00 1.6312370045e+00 -1.2168044350e-13 -1.0891287872e-13 1.1102230246e-15 -1.2534417948e-13 -1.1052270210e-13 -2.3314683517e-15 3.3306690739e-15 2.4424906542e-15
1.7100e-02 2.0901861060e+00 2.0828547903e+00 -9.1236096039e-04 7.2065586917e-14 1.6374080355e+00 1.6318209735e+00 -1.1868284133e-13 -1.1024514635e-13 -2.5535129566e-15 -1.2523315718e-13 -1.0680345497e-13 -8.4376949872e-15 3.3306690739e-15 2.6645352591e-15
1.7200e-02 2.0901836755e+00 2.0828547903e+00 -9.1352267139e-04 7.0146680757e-14 1.6379609750e+00 1.6324039059e+00 -1.2378986725e-13 -1.1213252549e-13 -2.2204460493e-15 -1.2312373343e-13 -1.1080025786e-13 -6.8833827527e-15 3.3306690739e-15 2.4424906542e-15
1.7300e-02 2.0901812626e+00 2.0828547903e+00 -9.1467602945e-04 7.7395881807e-14 1.6385127551e+00 1.6329857917e+00 -1.2223555501e-13 -1.0791367799e-13 -8.8817841970e-16 -1.2190248810e-13 -1.0669243267e-13 -1.0769163339e-14 3.5527136788e-15 2.6645352591e-15
1.7400e-02 2.0901788668e+00 2.0828547903e+00 -9.1582118668e-04 7.7182670012e-14 1.6390633649e+00 1.6335666208e+00 -1.1912693054e-13 -1.0624834346e-13 -5.6621374256e-15 -1.2012613126e-13 -1.0669243267e-13 -3.4416913763e-15 3.5527136788e-15 2.4424906542e-15
1.7500e-02 2.0901764879e+00 2.0828547903e+00 -9.1695829410e-04 7.7822305399e-14 1.6396127929e+00 1.6341463831e+00 -1.1990408666e-13 -1.0741407763e-13 -4.1078251911e-15 -1.2156942120e-13 -1.1041167980e-13 -1.1435297154e-14 3.5527136788e-15 2.6645352591e-15
1.7600e-02 2.0901741255e+00 2.0828547903e+00 -9.1808750147e-04 7.1212739735e-14 1.6401610274e+00 1.6347250680e+00 -1.2168044350e-13 -1.0930145677e-13 -3.7747582837e-15 -1.2256862192e-13 -1.1252110355e-13 -7.6605388699e-15 3.5527136788e-15 2.6645352591e-15
1.7700e-02 2.0901717793e+00 2.0828547903e+00 -9.1920895712e-04 7.1852375122e-14 1.6407080567e+00 1.6353026648e+00 -1.2301271113e-13 -1.0730305533e-13 -4.6629367034e-15 -1.2112533199e-13 -1.0952350138e-13 -7.6605388699e-15 3.5527136788e-15 2.6645352591e-15
1.7800e-02 2.0901694490e+00 2.0828547903e+00 -9.2032280787e-04 7.5476975647e-14 1.6412538686e+00 1.6358791625e+00 -1.1934897515e-13 -1.0974554598e-13 -8.5487172896e-15 -1.1901590824e-13 -1.0730305533e-13 -7.9936057773e-15 3.5527136788e-15 2.6645352591e-15
1.7900e-02 2.0901671343e+00 2.0828547903e+00 -9.2142919875e-04 7.1212739735e-14 1.6417984506e+00 1.6364545501e+00 -1.1779466291e-13 -1.0813572260e-13 -8.7707618945e-15 -1.2101430968e-13 -1.0669243267e-13 -4.2188474936e-15 3.5527136788e-15 2.6645352591e-15
1.8000e-02 2.0901648350e+00 2.0828547903e+00 -9.2252827294e-04 7.2705222304e-14 1.6423417900e+00 1.6370288161e+00 -1.2134737659e-13 -1.1113332476e-13 -1.8873791419e-15 -1.2012613126e-13 -1.0863532296e-13 -6.1062266354e-15 3.5527136788e-15 2.6645352591e-15
1.8100e-02 2.0901625506e+00 2.0828547903e+00 -9.2362017158e-04 7.2705222304e-14 1.6428838740e+00 1.6376019490e+00 -1.2012613126e-13 -1.0963452368e-13 -7.5495165675e-15 -1.2267964422e-13 -1.0802470030e-13 -6.9944050551e-15 3.3306690739e-15 2.6645352591e-15
1.8200e-02 2.0901602810e+00 2.0828547903e+00 -9.2470503360e-04 7.7182670012e-14 1.6434246894e+00 1.6381739369e+00 -1.2179146580e-13 -1.0841327835e-13 -4.3298697960e-15 -1.2023715357e-13 -1.0630385461e-13 -9.4368957093e-15 3.3306690739e-15 2.6645352591e-15
1.8300e-02 2.0901580258e+00 2.0828547903e+00 -9.2578299558e-04 7.3558069486e-14 1.6439642227e+00 1.6387447677e+00 -1.2079226508e-13 -1.1013412404e-13 -9.2148511044e-15 -1.1624035068e-13 -1.0869083411e-13 -4.9960036108e-15 3.5527136788e-15 2.6645352591e-15
1.8400e-02 2.0901557847e+00 2.0828547903e+00 -9.2685419167e-04 7.2492010508e-14 1.6445024603e+00 1.6393144293e+00 -1.2290168883e-13 -1.0980105714e-13 -1.3322676296e-15 -1.2245759962e-13 -1.0841327835e-13 -3.3306690739e-15 3.5527136788e-15 2.6645352591e-15
1.8500e-02 2.0901535576e+00 2.0828547903e+00 -9.2791875328e-04 7.8035517194e-14 1.6450393883e+00 1.6398829092e+00 -1.2578826869e-13 -1.0824674490e-13 -1.0769163339e-14 -1.2290168883e-13 -1.0713652188e-13 -1.5321077740e-14 3.5527136788e-15 2.6645352591e-15
1.8600e-02 2.0901513440e+00 2.0828547903e+00 -9.2897680914e-04 7.2705222304e-14 1.6455749927e+00 1.6404501946e+00 -1.1968204205e-13 -1.1213252549e-13 -6.6613381478e-16 -1.2290168883e-13 -1.1052270210e-13 -8.5487172896e-15 3.5527136788e-15 2.6645352591e-15
1.8700e-02 2.0901491438e+00 2.0828547903e+00 -9.3002848505e-04 7.3344857691e-14 1.6461092592e+00 1.6410162729e+00 -1.1823875212e-13 -1.0713652188e-13 -5.9952043330e-15 -1.2034817587e-13 -1.0913492332e-13 -7.5495165675e-15 3.5527136788e-15 2.6645352591e-15
1.8800e-02 2.0901469567e+00 2.0828547903e+00 -9.3107390376e-04 8.0594058742e-14 1.6466421734e+00 1.6415811309e+00 -1.2001510896e-13 -1.0791367799e-13 -4.8849813084e-15 -1.2145839889e-13 -1.0652589921e-13 -3.5527136788e-15 3.5527136788e-15 2.6645352591e-15
1.8900e-02 2.0901447824e+00 2.0828547903e+00 -9.3211318489e-04 7.5476975647e-14 1.6471737206e+00 1.6421447554e+00 -1.2345680034e-13 -1.0763612224e-13 -5.3290705182e-15 -1.2112533199e-13 -1.0813572260e-13 -9.3258734069e-15 3.5527136788e-15 2.6645352591e-15
1.9000e-02 2.0901426208e+00 2.0828547903e+00 -9.3314644479e-04 7.5903399238e-14 1.6477038861e+00 1.6427071330e+00 -1.2234657731e-13 -1.0930145677e-13 -4.8849813084e-15 -1.2245759962e-13 -1.0780265569e-13 -6.6613381478e-16 3.3306690739e-15 2.6645352591e-15
1.9100e-02 2.0901404714e+00 2.0828547903e+00 -9.3417379647e-04 7.3131645895e-14 1.6482326551e+00 1.6432682503e+00 -1.2334577804e-13 -1.0652589921e-13 -2.8865798640e-15 -1.2301271113e-13 -1.0919043447e-13 -2.3314683517e-15 3.3306690739e-15 2.8865798640e-15
1.9200e-02 2.0901383342e+00 2.0828547903e+00 -9.3519534948e-04 6.8014562800e-14 1.6487600125e+00 1.6438280936e+00 -1.1868284133e-13 -1.0924594562e-13 -4.3298697960e-15 -1.2034817587e-13 -1.0980105714e-13 -7.6605388699e-15 3.3306690739e-15 2.8865798640e-15
1.9300e-02 2.0901362090e+00 2.0828547903e+00 -9.3621120979e-04 7.6543034625e-14 1.6492859432e+00 1.6443866490e+00 -1.2190248810e-13 -1.0963452368e-13 -8.7707618945e-15 -1.2034817587e-13 -1.0552669849e-13 -8.4376949872e-15 3.3306690739e-15 2.8865798640e-15
1.9400e-02 2.0901340954e+00 2.0828547903e+00 -9.3722147979e-04 8.4005447471e-14 1.6498104320e+00 1.6449439026e+00 -1.2101430968e-13 -1.1013412404e-13 -9.7699626167e-15 -1.2034817587e-13 -1.0741407763e-13 -4.8849813084e-15 3.3306690739e-15 2.6645352591e-15
1.9500e-02 2.0901319933e+00 2.0828547903e+00 -9.3822625816e-04 8.0594058742e-14 1.6503334637e+00 1.6454998404e+00 -1.2034817587e-13 -1.0824674490e-13 -1.7763568394e-15 -1.2057022047e-13 -1.0891287872e-13 -8.1046280798e-15 3.5527136788e-15 2.8865798640e-15
1.9600e-02 2.0901299025e+00 2.0828547903e+00 -9.3922563982e-04 7.4410916669e-14 1.6508550231e+00 1.6460544483e+00 -1.2057022047e-13 -1.0791367799e-13 -4.9960036108e-15 -1.1690648449e-13 -1.0930145677e-13 -6.7723604502e-15 3.5527136788e-15 2.8865798640e-15
1.9700e-02 2.0901278228e+00 2.0828547903e+00 -9.4021971590e-04 7.3558069486e-14 1.6513750948e+00 1.6466077120e+00 -1.2190248810e-13 -1.1041167980e-13 -3.6637359813e-15 -1.2123635429e-13 -1.1052270210e-13 -6.5503158453e-15 3.5527136788e-15 2.6645352591e-15
1.9800e-02 2.0901257540e+00 2.0828547903e+00 -9.4120857368e-04 7.0999527939e-14 1.6518936635e+00 1.6471596174e+00 -1.1945999745e-13 -1.0952350138e-13 -8.2156503822e-15 -1.2101430968e-13 -1.0963452368e-13 -9.3258734069e-15 3.5527136788e-15 2.8865798640e-15
1.9900e-02 2.0901236960e+00 2.0828547903e+00 -9.4219229657e-04 7.6116611034e-14 1.6524107140e+00 1.6477101500e+00 -1.2034817587e-13 -1.0613732115e-13 -7.4384942650e-15 -1.2079226508e-13 -1.0869083411e-13 -5.1070259133e-15 3.3306690739e-15 2.8865798640e-15
2.0000e-02 2.0901216485e+00 2.0828547903e+00 -9.4317096407e-04 7.0999527939e-14 1.6529262310e+00 1.6482592956e+00 -1.2112533199e-13 -1.0741407763e-13 -1.0214051827e-14 -1.2212453271e-13 -1.1218803664e-13 -7.8825834748e-15 3.3306690739e-15 2.8865798640e-15
2.0100e-02 2.0901196115e+00 2.0828547903e+00 -9.4414465180e-04 7.0146680757e-14 1.6534401993e+00 1.6488070398e+00 -1.2401191185e-13 -1.1041167980e-13 -1.1435297154e-14 -1.2412293415e-13 -1.0602629885e-13 -8.8817841970e-16 3.3306690739e-15 2.8865798640e-15
2.0200e-02 2.0901175847e+00 2.0828547903e+00 -9.4511343140e-04 7.4410916669e-14 1.6539526038e+00 1.6493533682e+00 -1.1990408666e-13 -1.0924594562e-13 -4.2188474936e-15 -1.1535217226e-13 -1.1080025786e-13 -1.1657341759e-14 3.3306690739e-15 2.8865798640e-15
2.0300e-02 2.0901155680e+00 2.0828547903e+00 -9.4607737068e-04 7.1639163326e-14 1.6544634295e+00 1.6498982664e+00 -1.1957101975e-13 -1.0974554598e-13 -1.0991207944e-14 -1.2045919817e-13 -1.0841327835e-13 -8.1046280798e-15 3.3306690739e-15 2.8865798640e-15
2.0400e-02 2.0901135614e+00 2.0828547903e+00 -9.4703653351e-04 7.5476975647e-14 1.6549726616e+00 1.6504417202e+00 -1.1834977443e-13 -1.0813572260e-13 -3.2196467714e-15 -1.2101430968e-13 -1.1218803664e-13 -4.9960036108e-15 3.5527136788e-15 2.6645352591e-15
2.0500e-02 2.0901115646e+00 2.0828547903e+00 -9.4799097987e-04 8.4005447471e-14 1.6554802852e+00 1.6509837153e+00 -1.2090328738e-13 -1.0830225605e-13 -8.3266726847e-15 -1.2034817587e-13 -1.0830225605e-13 -4.1078251911e-15 3.5527136788e-15 2.6645352591e-15
2.0600e-02 2.0901095775e+00 2.0828547903e+00 -9.4894076595e-04 7.4837340260e-14 1.6559862859e+00 1.6515242374e+00 -1.1834977443e-13 -1.0813572260e-13 -8.2156503822e-15 -1.1990408666e-13 -1.1113332476e-13 -9.2148511044e-15 3.3306690739e-15 2.6645352591e-15
2.0700e-02 2.0901076001e+00 2.0828547903e+00 -9.4988594410e-04 7.0999527939e-14 1.6564906493e+00 1.6520632725e+00 -1.2068124278e-13 -1.0780265569e-13 -5.5511151231e-16 -1.1846079673e-13 -1.0830225605e-13 -4.6629367034e-15 3.3306690739e-15 2.6645352591e-15
2.0800e-02 2.0901056323e+00 2.0828547903e+00 -9.5082656296e-04 7.4624128464e-14 1.6569933611e+00 1.6526008064e+00 -1.2156942120e-13 -1.0913492332e-13 -8.1046280798e-15 -1.2478906797e-13 -1.1013412404e-13 -6.5503158453e-15 3.3306690739e-15 2.8865798640e-15
2.0900e-02 2.0901036738e+00 2.0828547903e+00 -9.5176266744e-04 7.8888364377e-14 1.6574944073e+00 1.6531368253e+00 -1.2134737659e-13 -1.0780265569e-13 -1.3211653993e-14 -1.2156942120e-13 -1.0902390102e-13 -3.7747582837e-15 3.3306690739e-15 2.8865798640e-15
2.1000e-02 2.0901017248e+00 2.0828547903e+00 -9.5269429885e-04 7.6116611034e-14 1.6579937743e+00 1.6536713153e+00 -1.2501111257e-13 -1.0691447727e-13 -7.2164496601e-15 -1.2201351041e-13 -1.1030065750e-13 -7.6605388699e-15 3.3306690739e-15 2.8865798640e-15
2.1100e-02 2.0900997850e+00 2.0828547903e+00 -9.5362149493e-04 7.1639163326e-14 1.6584914485e+00 1.6542042629e+00 -1.2101430968e-13 -1.1024514635e-13 -7.1054273576e-15 -1.2234657731e-13 -1.0863532296e-13 -7.2164496601e-15 3.5527136788e-15 2.8865798640e-15
2.1200e-02 2.0900978544e+00 2.0828547903e+00 -9.5454428994e-04 7.4837340260e-14 1.6589874167e+00 1.6547356544e+00 -1.1945999745e-13 -1.0802470030e-13 -1.2101430968e-14 -1.1957101975e-13 -1.0780265569e-13 -9.7699626167e-15 3.4416913763e-15 2.8865798640e-15
2.1300e-02 2.0900959330e+00 2.0828547903e+00 -9.5546271478e-04 8.1660117720e-14 1.6594816659e+00 1.6552654765e+00 -1.1834977443e-13 -1.0924594562e-13 -5.7731597281e-15 -1.2190248810e-13 -1.0819123375e-13 -8.2156503822e-15 3.3306690739e-15 2.8865798640e-15
2.1400e-02 2.0900940207e+00 2.0828547903e+00 -9.5637679699e-04 7.1212739735e-14 1.6599741837e+00 1.6557937162e+00 -1.1968204205e-13 -1.1141088052e-13 -3.4416913763e-15 -1.2168044350e-13 -1.1013412404e-13 -3.3306690739e-15 3.3306690739e-15 2.8865798640e-15
2.1500e-02 2.0900921173e+00 2.0828547903e+00 -9.5728656097e-04 7.2918434100e-14 1.6604649576e+00 1.6563203604e+00 -1.2301271113e-13 -1.0941247908e-13 -9.3258734069e-15 -1.2156942120e-13 -1.0930145677e-13 -7.1054273576e-15 3.5527136788e-15 2.8865798640e-15
2.1600e-02 2.0900902230e+00 2.0828547903e+00 -9.5819202797e-04 7.5690187443e-14 1.6609539756e+00 1.6568453964e+00 -1.2134737659e-13 -1.1174394743e-13 -6.8833827527e-15 -1.2057022047e-13 -1.0880185641e-13 -6.3282712404e-15 3.5527136788e-15 2.8865798640e-15
2.1700e-02 2.0900883376e+00 2.0828547903e+00 -9.5909321628e-04 7.4624128464e-14 1.6614412263e+00 1.6573688118e+00 -1.2279066652e-13 -1.1191048088e-13 -6.9944050551e-15 -1.2168044350e-13 -1.0702549957e-13 -5.5511151231e-15 3.4416913763e-15 2.8865798640e-15
2.1800e-02 2.0900864612e+00 2.0828547903e+00 -9.5999014130e-04 7.8248728990e-14 1.6619266981e+00 1.6578905942e+00 -1.1968204205e-13 -1.1152190282e-13 -1.3544720900e-14 -1.1979306436e-13 -1.0719203303e-13 -6.9944050551e-15 3.5527136788e-15 2.8865798640e-15
2.1900e-02 2.0900845936e+00 2.0828547903e+00 -9.6088281566e-04 7.5690187443e-14 1.6624103804e+00 1.6584107316e+00 -1.1890488594e-13 -1.1174394743e-13 -6.1062266354e-15 -1.1979306436e-13 -1.0869083411e-13 -1.0658141036e-14 3.5527136788e-15 2.8865798640e-15
2.2000e-02 2.0900827349e+00 2.0828547903e+00 -9.6177124932e-04 7.7395881807e-14 1.6628922625e+00 1.6589292123e+00 -1.1868284133e-13 -1.0880185641e-13 -6.1062266354e-15 -1.1823875212e-13 -1.0819123375e-13 -4.5519144010e-15 3.5527136788e-15 2.8865798640e-15
2.2100e-02 2.0900808851e+00 2.0828547903e+00 -9.6265544975e-04 7.0146680757e-14 1.6633723343e+00 1.6594460248e+00 -1.2279066652e-13 -1.0763612224e-13 -1.1990408666e-14 -1.1979306436e-13 -1.0802470030e-13 -9.1038288019e-15 3.5527136788e-15 2.8865798640e-15
2.2200e-02 2.0900790441e+00 2.0828547903e+00 -9.6353542202e-04 7.6329822829e-14 1.6638505861e+00 1.6599611580e+00 -1.2168044350e-13 -1.0863532296e-13 -4.6629367034e-15 -1.2401191185e-13 -1.0752509993e-13 -3.6637359813e-15 3.5527136788e-15 2.8865798640e-15
2.2300e-02 2.0900772120e+00 2.0828547903e+00 -9.6441116888e-04 7.2492010508e-14 1.6643270086e+00 1.6604746009e+00 -1.2367884494e-13 -1.0863532296e-13 -3.3306690739e-15 -1.1912693054e-13 -1.0702549957e-13 -1.0547118734e-14 3.5527136788e-15 2.8865798640e-15
2.2400e-02 2.0900753887e+00 2.0828547903e+00 -9.6528269100e-04 7.4624128464e-14 1.6648015929e+00 1.6609863430e+00 -1.2090328738e-13 -1.1263212585e-13 -1.0214051827e-14 -1.1934897515e-13 -1.0919043447e-13 -6.4392935428e-15 3.5527136788e-15 2.8865798640e-15
2.2500e-02 2.0900735742e+00 2.0828547903e+00 -9.6614998699e-04 7.9741211559e-14 1.6652743305e+00 1.6614963740e+00 -1.2034817587e-13 -1.1002310174e-13 -3.7747582837e-15 -1.1934897515e-13 -1.0802470030e-13 -3.9968028887e-15 3.5527136788e-15 2.8865798640e-15
2.2600e-02 2.0900717686e+00 2.0828547903e+00 -9.6701305360e-04 7.2705222304e-14 1.6657452133e+00 1.6620046839e+00 -1.2057022047e-13 -1.0974554598e-13 -7.8825834748e-15 -1.2079226508e-13 -1.1018963519e-13 -1.2878587086e-14 3.5527136788e-15 2.8865798640e-15
2.2700e-02 2.0900699718e+00 2.0828547903e+00 -9.6787188580e-04 8.0380846946e-14 1.6662142339e+00 1.6625112633e+00 -1.2212453271e-13 -1.0941247908e-13 -1.0658141036e-14 -1.2279066652e-13 -1.0791367799e-13 -8.2156503822e-15 3.5527136788e-15 2.6645352591e-15
2.2800e-02 2.0900681839e+00 2.0828547903e+00 -9.6872647698e-04 7.2278798713e-14 1.6666813849e+00 1.6630161028e+00 -1.2045919817e-13 -1.0763612224e-13 -1.6653345369e-15 -1.2645440250e-13 -1.0752509993e-13 -4.9960036108e-15 3.5527136788e-15 2.6645352591e-15
2.2900e-02 2.0900664050e+00 2.0828547903e+00 -9.6957681899e-04 7.6543034625e-14 1.6671466598e+00 1.6635191934e+00 -1.1945999745e-13 -1.0891287872e-13 -5.1070259133e-15 -1.1801670752e-13 -1.0619283231e-13 -6.1062266354e-15 3.4416913763e-15 2.8865798640e-15
2.3000e-02 2.0900646349e+00 2.0828547903e+00 -9.7042290237e-04 6.8867409983e-14 1.6676100522e+00 1.6640205268e+00 -1.2356782264e-13 -1.0624834346e-13 -7.1054273576e-15 -1.2267964422e-13 -1.0891287872e-13 -4.6629367034e-15 3.4416913763e-15 2.6645352591e-15
2.3100e-02 2.0900628737e+00 2.0828547903e+00 -9.7126471642e-04 7.6116611034e-14 1.6680715563e+00 1.6645200945e+00 -1.2068124278e-13 -1.0741407763e-13 -3.4416913763e-15 -1.2179146580e-13 -1.1091128016e-13 -1.9984014443e-15 3.4416913763e-15 2.8865798640e-15
2.3200e-02 2.0900611215e+00 2.0828547903e+00 -9.7210224930e-04 7.6969458216e-14 1.6685311667e+00 1.6650178889e+00 -1.2112533199e-13 -1.0752509993e-13 -3.7747582837e-15 -1.1968204205e-13 -1.0930145677e-13 -7.9936057773e-15 3.4416913763e-15 2.8865798640e-15
2.3300e-02 2.0900593783e+00 2.0828547903e+00 -9.7293548822e-04 8.2939388493e-14 1.6689888786e+00 1.6655139024e+00 -1.2356782264e-13 -1.0830225605e-13 -8.8817841970e-15 -1.2145839889e-13 -1.1080025786e-13 -4.4408920985e-15 3.4416913763e-15 2.8865798640e-15
2.3400e-02 2.0900576441e+00 2.0828547903e+00 -9.7376441957e-04 8.0167635150e-14 1.6694446875e+00 1.6660081279e+00 -1.2256862192e-13 -1.0991207944e-13 -4.5519144010e-15 -1.1912693054e-13 -1.1379786002e-13 -4.3298697960e-15 3.4416913763e-15 2.8865798640e-15
2.3500e-02 2.0900559189e+00 2.0828547903e+00 -9.7458902896e-04 7.3771281282e-14 1.6698985893e+00 1.6665005588e+00 -1.1945999745e-13 -1.0752509993e-13 -2.4424906542e-15 -1.1879386363e-13 -1.0869083411e-13 -1.0436096431e-14 3.4416913763e-15 2.8865798640e-15
2.3600e-02 2.0900542028e+00 2.0828547903e+00 -9.7540930139e-04 7.7609093603e-14 1.6703505804e+00 1.6669911887e+00 -1.2068124278e-13 -1.1080025786e-13 -6.8833827527e-15 -1.2057022047e-13 -1.0741407763e-13 -4.1078251911e-15 3.4416913763e-15 2.8865798640e-15
2.3700e-02 2.0900524959e+00 2.0828547903e+00 -9.7622522141e-04 7.1212739735e-14 1.6708006579e+00 1.6674800115e+00 -1.1945999745e-13 -1.0780265569e-13 -1.1990408666e-14 -1.1901590824e-13 -1.1052270210e-13 -4.5519144010e-15 3.4416913763e-15 3.1086244690e-15
2.3800e-02 2.0900507980e+00 2.0828547903e+00 -9.7703677314e-04 7.8248728990e-14 1.6712488190e+00 1.6679670218e+00 -1.1990408666e-13 -1.1080025786e-13 -9.8809849192e-15 -1.1990408666e-13 -1.0902390102e-13 -6.5503158453e-15 3.4416913763e-15 2.8865798640e-15
2.3900e-02 2.0900491094e+00 2.0828547903e+00 -9.7784394045e-04 7.2918434100e-14 1.6716950614e+00 1.6684522143e+00 -1.1779466291e-13 -1.1002310174e-13 -6.1062266354e-15 -1.2212453271e-13 -1.0869083411e-13 -3.4416913763e-15 3.5527136788e-15 3.1086244690e-15
2.4000e-02 2.0900474299e+00 2.0828547903e+00 -9.7864670703e-04 7.6756246421e-14 1.6721393834e+00 1.6689355842e+00 -1.2112533199e-13 -1.0830225605e-13 -3.7747582837e-15 -1.2045919817e-13 -1.0691447727e-13 -1.0436096431e-14 3.5527136788e-15 3.1086244690e-15
2.4100e-02 2.0900457597e+00 2.0828547903e+00 -9.7944505652e-04 7.8035517194e-14 1.6725817836e+00 1.6694171271e+00 -1.2290168883e-13 -1.1041167980e-13 -4.2188474936e-15 -1.1690648449e-13 -1.0630385461e-13 -6.5503158453e-15 3.5527136788e-15 2.8865798640e-15
2.4200e-02 2.0900440987e+00 2.0828547903e+00 -9.8023897257e-04 6.9507045370e-14 1.6730222610e+00 1.6698968388e+00 -1.2223555501e-13 -1.0724754418e-13 -9.1038288019e-15 -1.2001510896e-13 -1.0969003483e-13 -5.4400928207e-15 3.5527136788e-15 2.8865798640e-15
2.4300e-02 2.0900424471e+00 2.0828547903e+00 -9.8102843897e-04 7.1212739735e-14 1.6734608151e+00 1.6703747157e+00 -1.2223555501e-13 -1.1274314815e-13 -5.4400928207e-15 -1.2168044350e-13 -1.0569323194e-13 -7.1054273576e-15 3.5527136788e-15 2.8865798640e-15
2.4400e-02 2.0900408048e+00 2.0828547903e+00 -9.8181343971e-04 8.0594058742e-14 1.6738974459e+00 1.6708507545e+00 -1.2312373343e-13 -1.0891287872e-13 -1.8873791419e-15 -1.2212453271e-13 -1.1279865930e-13 -6.2172489379e-15 3.5527136788e-15 2.8865798640e-15
2.4500e-02 2.0900391719e+00 2.0828547903e+00 -9.8259395912e-04 7.4410916669e-14 1.6743321536e+00 1.6713249522e+00 -1.2490009027e-13 -1.0863532296e-13 -6.8833827527e-15 -1.1823875212e-13 -1.0752509993e-13 -2.4424906542e-15 3.5527136788e-15 2.8865798640e-15
2.4600e-02 2.0900375483e+00 2.0828547903e+00 -9.8336998184e-04 6.9507045370e-14 1.6747649388e+00 1.6717973063e+00 -1.1879386363e-13 -1.0813572260e-13 -1.3433698598e-14 -1.2378986725e-13 -1.0902390102e-13 -2.7755575616e-15 3.5527136788e-15 2.8865798640e-15
2.4700e-02 2.0900359343e+00 2.0828547903e+00 -9.8414149303e-04 7.2705222304e-14 1.6751958028e+00 1.6722678146e+00 -1.2390088955e-13 -1.0941247908e-13 -5.6621374256e-15 -1.2212453271e-13 -1.0641487691e-13 -9.2148511044e-15 3.5527136788e-15 2.8865798640e-15
2.4800e-02 2.0900343297e+00 2.0828547903e+00 -9.8490847836e-04 7.5476975647e-14 1.6756247469e+00 1.6727364751e+00 -1.2134737659e-13 -1.1191048088e-13 -3.5527136788e-15 -1.2134737659e-13 -1.0952350138e-13 -6.7723604502e-15 3.5527136788e-15 2.8865798640e-15
2.4900e-02 2.0900327346e+00 2.0828547903e+00 -9.8567092408e-04 7.2492010508e-14 1.6760517729e+00 1.6732032865e+00 -1.2267964422e-13 -1.1013412404e-13 -6.5503158453e-15 -1.2323475573e-13 -1.0713652188e-13 -7.2164496601e-15 3.5527136788e-15 2.8865798640e-15
2.5000e-02 2.0900311490e+00 2.0828547903e+00 -9.8642881712e-04 7.0999527939e-14 1.6764768832e+00 1.6736682475e+00 -1.1968204205e-13 -1.0730305533e-13 -1.0547118734e-14 -1.2156942120e-13 -1.0813572260e-13 -1.0991207944e-14 3.5527136788e-15 2.8865798640e-15
2.5100e-02 2.0900295729e+00 2.0828547903e+00 -9.8718214510e-04 7.5476975647e-14 1.6769000802e+00 1.6741313575e+00 -1.2045919817e-13 -1.0874634526e-13 -3.1086244690e-15 -1.2168044350e-13 -1.0930145677e-13 -1.5321077740e-14 3.5527136788e-15 2.8865798640e-15
2.5200e-02 2.0900280065e+00 2.0828547903e+00 -9.8793089643e-04 7.1212739735e-14 1.6773213669e+00 1.6745926158e+00 -1.1934897515e-13 -1.0813572260e-13 -4.3298697960e-15 -1.2345680034e-13 -1.0802470030e-13 -1.0436096431e-14 3.5527136788e-15 2.8865798640e-15
2.5300e-02 2.0900264496e+00 2.0828547903e+00 -9.8867506035e-04 7.2918434100e-14 1.6777407464e+00 1.6750520225e+00 -1.1968204205e-13 -1.0980105714e-13 -6.2172489379e-15 -1.1890488594e-13 -1.1030065750e-13 -4.4408920985e-15 3.6637359813e-15 2.8865798640e-15
2.5400e-02 2.0900249024e+00 2.0828547903e+00 -9.8941462692e-04 7.4837340260e-14 1.6781582225e+00 1.6755095778e+00 -1.2123635429e-13 -1.0752509993e-13 -3.1086244690e-15 -1.2034817587e-13 -1.0830225605e-13 -5.6621374256e-15 3.6637359813e-15 2.8865798640e-15
2.5500e-02 2.0900233648e+00 2.0828547903e+00 -9.9014958713e-04 6.7374927414e-14 1.6785737989e+00 1.6759652821e+00 -1.2034817587e-13 -1.0841327835e-13 -3.3306690739e-15 -1.1868284133e-13 -1.0891287872e-13 -5.9952043330e-15 3.6637359813e-15 2.8865798640e-15
2.5600e-02 2.0900218368e+00 2.0828547903e+00 -9.9087993292e-04 7.8888364377e-14 1.6789874799e+00 1.6764191364e+00 -1.2001510896e-13 -1.1041167980e-13 -1.0547118734e-14 -1.1945999745e-13 -1.1052270210e-13 -6.6613381478e-15 3.6637359813e-15 2.8865798640e-15
2.5700e-02 2.0900203185e+00 2.0828547903e+00 -9.9160565719e-04 7.3984493078e-14 1.6793992700e+00 1.6768711418e+00 -1.2045919817e-13 -1.1213252549e-13 -5.2180482157e-15 -1.1834977443e-13 -1.1141088052e-13 -8.7707618945e-15 3.6637359813e-15 2.8865798640e-15
2.5800e-02 2.0900188099e+00 2.0828547903e+00 -9.9232675382e-04 7.0359892552e-14 1.6798091740e+00 1.6773212998e+00 -1.2012613126e-13 -1.0913492332e-13 -1.9984014443e-15 -1.2256862192e-13 -1.0702549957e-13 -7.1054273576e-15 3.7747582837e-15 2.8865798640e-15
2.5900e-02 2.0900173110e+00 2.0828547903e+00 -9.9304321773e-04 7.3344857691e-14 1.6802171969e+00 1.6777696122e+00 -1.2034817587e-13 -1.1141088052e-13 -4.6629367034e-15 -1.2134737659e-13 -1.0830225605e-13 -1.3877787808e-14 3.7747582837e-15 2.8865798640e-15
2.6000e-02 2.0900158218e+00 2.0828547903e+00 -9.9375504488e-04 7.5050552056e-14 1.6806233441e+00 1.6782160809e+00 -1.2001510896e-13 -1.0941247908e-13 -8.5487172896e-15 -1.1712852910e-13 -1.0769163339e-13 -4.8849813084e-15 3.6637359813e-15 2.8865798640e-15
2.6100e-02 2.0900143423e+00 2.0828547903e+00 -9.9446223227e-04 8.0380846946e-14 1.6810276211e+00 1.6786607085e+00 -1.1890488594e-13 -1.1213252549e-13 -7.7715611724e-15 -1.2512213488e-13 -1.1002310174e-13 -8.7707618945e-15 3.7747582837e-15 2.8865798640e-15
2.6200e-02 2.0900128725e+00 2.0828547903e+00 -9.9516477798e-04 8.1660117720e-14 1.6814300338e+00 1.6791034974e+00 -1.1979306436e-13 -1.0891287872e-13 -7.1054273576e-15 -1.1901590824e-13 -1.0880185641e-13 -8.9928064995e-15 3.7747582837e-15 2.8865798640e-15
2.6300e-02 2.0900114124e+00 2.0828547903e+00 -9.9586268118e-04 7.9741211559e-14 1.6818305883e+00 1.6795444506e+00 -1.1446399384e-13 -1.0752509993e-13 -8.3266726847e-15 -1.2112533199e-13 -1.0769163339e-13 -5.9952043330e-15 3.6637359813e-15 2.8865798640e-15
2.6400e-02 2.0900099621e+00 2.0828547903e+00 -9.9655594208e-04 8.3365812085e-14 1.6822292909e+00 1.6799835712e+00 -1.2034817587e-13 -1.0730305533e-13 -8.9928064995e-15 -1.2012613126e-13 -1.1063372440e-13 -7.8825834748e-15 3.7747582837e-15 2.8865798640e-15
2.6500e-02 2.0900085214e+00 2.0828547903e+00 -9.9724456202e-04 7.0359892552e-14 1.6826261482e+00 1.6804208626e+00 -1.2279066652e-13 -1.0924594562e-13 -8.3266726847e-15 -1.2223555501e-13 -1.0819123375e-13 -1.0325074129e-14 3.6637359813e-15 2.8865798640e-15
2.6600e-02 2.0900070905e+00 2.0828547903e+00 -9.9792854340e-04 7.4624128464e-14 1.6830211667e+00 1.6808563284e+00 -1.1879386363e-13 -1.0863532296e-13 -3.7747582837e-15 -1.2112533199e-13 -1.0741407763e-13 -6.8833827527e-15 3.7747582837e-15 2.8865798640e-15
2.6700e-02 2.0900056692e+00 2.0828547903e+00 -9.9860788970e-04 7.4624128464e-14 1.6834143535e+00 1.6812899725e+00 -1.2234657731e-13 -1.0791367799e-13 -2.1094237468e-15 -1.2345680034e-13 -1.0902390102e-13 -1.0991207944e-14 3.7747582837e-15 2.8865798640e-15
2.6800e-02 2.0900042576e+00 2.0828547903e+00 -9.9928260547e-04 8.1446905924e-14 1.6838057157e+00 1.6817217991e+00 -1.2134737659e-13 -1.0974554598e-13 -1.1657341759e-14 -1.1857181903e-13 -1.0602629885e-13 -3.8857805862e-15 3.7747582837e-15 2.8865798640e-15
2.6900e-02 2.0900028557e+00 2.0828547903e+00 -9.9995269631e-04 6.9080621779e-14 1.6841952606e+00 1.6821518123e+00 -1.2201351041e-13 -1.0630385461e-13 -9.5479180118e-15 -1.1990408666e-13 -1.1068923556e-13 -1.6653345369e-15 3.6637359813e-15 2.8865798640e-15
2.7000e-02 2.0900014635e+00 2.0828547903e+00 -1.0006181689e-03 7.6756246421e-14 1.6845829955e+00 1.6825800169e+00 -1.2190248810e-13 -1.0680345497e-13 -5.6621374256e-15 -1.2312373343e-13 -1.0813572260e-13 -9.5479180118e-15 3.7747582837e-15 2.8865798640e-15
2.7100e-02 2.0900000809e+00 2.0828547903e+00 -1.0012790310e-03 7.9741211559e-14 1.6849689283e+00 1.6830064174e+00 -1.2423395646e-13 -1.0991207944e-13 -6.8833827527e-15 -1.2112533199e-13 -1.0669243267e-13 -2.1094237468e-15 3.8857805862e-15 2.8865798640e-15
2.7200e-02 2.0899987080e+00 2.0828547903e+00 -1.0019352912e-03 6.7161715618e-14 1.6853530665e+00 1.6834310189e+00 -1.2267964422e-13 -1.0741407763e-13 -4.8849813084e-15 -1.2190248810e-13 -1.0769163339e-13 -3.3306690739e-15 3.7747582837e-15 3.1086244690e-15
2.7300e-02 2.0899973446e+00 2.0828547903e+00 -1.0025869593e-03 7.1852375122e-14 1.6857354182e+00 1.6838538264e+00 -1.2101430968e-13 -1.1080025786e-13 -9.1038288019e-15 -1.2267964422e-13 -1.0913492332e-13 -8.9928064995e-15 3.7747582837e-15 3.1086244690e-15
2.7400e-02 2.0899959908e+00 2.0828547903e+00 -1.0032340460e-03 7.1639163326e-14 1.6861159913e+00 1.6842748453e+00 -1.2168044350e-13 -1.0974554598e-13 -5.9952043330e-15 -1.2001510896e-13 -1.0963452368e-13 -8.2156503822e-15 3.6637359813e-15 3.1086244690e-15
2.7500e-02 2.0899946466e+00 2.0828547903e+00 -1.0038765630e-03 7.3771281282e-14 1.6864947940e+00 1.6846940811e+00 -1.1957101975e-13 -1.1041167980e-13 -6.4392935428e-15 -1.1879386363e-13 -1.0969003483e-13 -3.5527136788e-15 3.8857805862e-15 3.1086244690e-15
2.7600e-02 2.0899933120e+00 2.0828547903e+00 -1.0045145229e-03 7.4410916669e-14 1.6868718347e+00 1.6851115395e+00 -1.2279066652e-13 -1.0702549957e-13 -4.9960036108e-15 -1.1879386363e-13 -1.0863532296e-13 -5.3290705182e-15 3.9968028887e-15 3.1086244690e-15
2.7700e-02 2.0899919868e+00 2.0828547903e+00 -1.0051479392e-03 7.3771281282e-14 1.6872471217e+00 1.6855272262e+00 -1.2045919817e-13 -1.0980105714e-13 -6.9944050551e-15 -1.2068124278e-13 -1.1018963519e-13 -1.1213252549e-14 3.8857805862e-15 3.1086244690e-15
2.7800e-02 2.0899906711e+00 2.0828547903e+00 -1.0057768263e-03 7.5903399238e-14 1.6876206634e+00 1.6859411473e+00 -1.2256862192e-13 -1.1080025786e-13 -8.7707618945e-15 -1.2323475573e-13 -1.0713652188e-13 -7.9936057773e-15 3.7747582837e-15 3.1086244690e-15
2.7900e-02 2.0899893649e+00 2.0828547903e+00 -1.0064011995e-03 7.3131645895e-14 1.6879924685e+00 1.6863533088e+00 -1.1945999745e-13 -1.1024514635e-13 -1.0214051827e-14 -1.2323475573e-13 -1.0980105714e-13 -4.6629367034e-15 3.8857805862e-15 2.8865798640e-15
2.8000e-02 2.0899880680e+00 2.0828547903e+00 -1.0070210749e-03 7.6329822829e-14 1.6883625456e+00 1.6867637171e+00 -1.2301271113e-13 -1.0674794382e-13 -2.7755575616e-15 -1.2179146580e-13 -1.1118883592e-13 -5.2180482157e-15 3.8857805862e-15 3.1086244690e-15
2.8100e-02 2.0899867806e+00 2.0828547903e+00 -1.0076364694e-03 8.3792235676e-14 1.6887309035e+00 1.6871723786e+00 -1.1934897515e-13 -1.0852430066e-13 -3.3306690739e-15 -1.2201351041e-13 -1.0819123375e-13 -1.3100631691e-14 3.8857805862e-15 3.1086244690e-15
2.8200e-02 2.0899855024e+00 2.0828547903e+00 -1.0082474007e-03 7.5690187443e-14 1.6890975509e+00 1.6875792997e+00 -1.2256862192e-13 -1.0774714454e-13 -5.9952043330e-15 -1.2057022047e-13 -1.1102230246e-13 -1.1213252549e-14 3.8857805862e-15 3.1086244690e-15
2.8300e-02 2.0899842336e+00 2.0828547903e+00 -1.0088538872e-03 8.1873329515e-14 1.6894624968e+00 1.6879844872e+00 -1.2068124278e-13 -1.0774714454e-13 -7.8825834748e-15 -1.2423395646e-13 -1.0663692152e-13 -9.9920072216e-15 3.8857805862e-15 3.1086244690e-15
2.8400e-02 2.0899829740e+00 2.0828547903e+00 -1.0094559481e-03 7.3771281282e-14 1.6898257500e+00 1.6883879479e+00 -1.2345680034e-13 -1.0930145677e-13 -7.7715611724e-16 -1.2079226508e-13 -1.0863532296e-13 -6.5503158453e-15 3.9968028887e-15 3.1086244690e-15
2.8500e-02 2.0899817237e+00 2.0828547903e+00 -1.0100536032e-03 7.2492010508e-14 1.6901873196e+00 1.6887896886e+00 -1.2045919817e-13 -1.0352829705e-13 -1.1657341759e-14 -1.2390088955e-13 -1.1080025786e-13 -6.3282712404e-15 3.8857805862e-15 3.1086244690e-15
2.8600e-02 2.0899804825e+00 2.0828547903e+00 -1.0106468731e-03 7.3344857691e-14 1.6905472145e+00 1.6891897163e+00 -1.2290168883e-13 -1.0913492332e-13 -9.3258734069e-15 -1.2090328738e-13 -1.0830225605e-13 -6.8833827527e-15 3.8857805862e-15 3.1086244690e-15
2.8700e-02 2.0899792505e+00 2.0828547903e+00 -1.0112357788e-03 7.6116611034e-14 1.6909054438e+00 1.6895880382e+00 -1.2179146580e-13 -1.0780265569e-13 -7.2164496601e-15 -1.2090328738e-13 -1.0952350138e-13 -7.7715611724e-15 3.8857805862e-15 3.1086244690e-15
2.8800e-02 2.0899780275e+00 2.0828547903e+00 -1.0118203421e-03 7.0146680757e-14 1.6912620167e+00 1.6899846615e+00 -1.2279066652e-13 -1.0713652188e-13 -4.3298697960e-15 -1.2256862192e-13 -1.0963452368e-13 -2.5535129566e-15 3.9968028887e-15 3.3306690739e-15
2.8900e-02 2.0899768136e+00 2.0828547903e+00 -1.0124005853e-03 7.8461940786e-14 1.6916169422e+00 1.6903795935e+00 -1.2212453271e-13 -1.0963452368e-13 -4.1078251911e-15 -1.2134737659e-13 -1.1163292513e-13 -6.9944050551e-15 3.9968028887e-15 3.1086244690e-15
2.9000e-02 2.0899756086e+00 2.0828547903e+00 -1.0129765312e-03 7.6543034625e-14 1.6919702295e+00 1.6907728415e+00 -1.2034817587e-13 -1.1091128016e-13 -3.1086244690e-15 -1.2090328738e-13 -1.0502709813e-13 -7.1054273576e-15 4.1078251911e-15 3.1086244690e-15
2.9100e-02 2.0899744126e+00 2.0828547903e+00 -1.0135482031e-03 7.6116611034e-14 1.6923218878e+00 1.6911644131e+00 -1.2012613126e-13 -1.0852430066e-13 -5.4400928207e-15 -1.2212453271e-13 -1.1213252549e-13 -6.6613381478e-16 4.1078251911e-15 3.1086244690e-15
2.9200e-02 2.0899732255e+00 2.0828547903e+00 -1.0141156248e-03 7.1852375122e-14 1.6926719261e+00 1.6915543158e+00 -1.1812772982e-13 -1.0774714454e-13 -8.8817841970e-15 -1.2156942120e-13 -1.1018963519e-13 -7.8825834748e-15 4.1078251911e-15 3.1086244690e-15
2.9300e-02 2.0899720473e+00 2.0828547903e+00 -1.0146788206e-03 8.2726176698e-14 1.6930203538e+00 1.6919425572e+00 -1.2145839889e-13 -1.0724754418e-13 -4.2188474936e-15 -1.2179146580e-13 -1.0963452368e-13 -2.3314683517e-15 4.2188474936e-15 3.1086244690e-15
2.9400e-02 2.0899708778e+00 2.0828547903e+00 -1.0152378151e-03 7.7822305399e-14 1.6933671799e+00 1.6923291450e+00 -1.2057022047e-13 -1.1024514635e-13 -5.4400928207e-15 -1.2090328738e-13 -1.0891287872e-13 -6.8833827527e-15 3.9968028887e-15 3.1086244690e-15
2.9500e-02 2.0899697171e+00 2.0828547903e+00 -1.0157926334e-03 7.4197704873e-14 1.6937124138e+00 1.6927140870e+00 -1.2012613126e-13 -1.0830225605e-13 -3.9968028887e-15 -1.1879386363e-13 -1.0791367799e-13 -2.3314683517e-15 3.9968028887e-15 3.3306690739e-15
2.9600e-02 2.0899685650e+00 2.0828547903e+00 -1.0163433008e-03 7.8675152581e-14 1.6940560644e+00 1.6930973910e+00 -1.2301271113e-13 -1.1030065750e-13 -4.4408920985e-15 -1.2423395646e-13 -1.0880185641e-13 -7.6605388699e-15 3.9968028887e-15 3.3306690739e-15
2.9700e-02 2.0899674216e+00 2.0828547903e+00 -1.0168898432e-03 7.4624128464e-14 1.6943981412e+00 1.6934790650e+00 -1.2245759962e-13 -1.1030065750e-13 -1.2212453271e-15 -1.1934897515e-13 -1.0663692152e-13 -8.7707618945e-15 3.9968028887e-15 3.3306690739e-15
2.9800e-02 2.0899662868e+00 2.0828547903e+00 -1.0174322865e-03 8.2726176698e-14 1.6947386531e+00 1.6938591168e+00 -1.1957101975e-13 -1.0824674490e-13 -4.2188474936e-15 -1.1923795284e-13 -1.1013412404e-13 -9.4368957093e-15 3.9968028887e-15 3.3306690739e-15
2.9900e-02 2.0899651605e+00 2.0828547903e+00 -1.0179706571e-03 7.5903399238e-14 1.6950776094e+00 1.6942375545e+00 -1.2034817587e-13 -1.1024514635e-13 -7.5495165675e-15 -1.2057022047e-13 -1.1213252549e-13 -7.3274719625e-15 4.1078251911e-15 3.3306690739e-15
3.0000e-02 2.0899640426e+00 2.0828547903e+00 -1.0185049816e-03 7.2918434100e-14 1.6954150192e+00 1.6946143862e+00 -1.2179146580e-13 -1.0830225605e-13 -1.0769163339e-14 -1.2068124278e-13 -1.0930145677e-13 -8.2156503822e-15 4.2188474936e-15 3.3306690739e-15
3.0100e-02 2.0899629331e+00 2.0828547903e+00 -1.0190352867e-03 7.8035517194e-14 1.6957508916e+00 1.6949896199e+00 -1.2234657731e-13 -1.1129985822e-13 -8.8817841970e-16 -1.2334577804e-13 -1.1013412404e-13 -7.3274719625e-15 4.1078251911e-15 3.3306690739e-15
3.0200e-02 2.0899618321e+00 2.0828547903e+00 -1.0195615994e-03 7.3984493078e-14 1.6960852357e+00 1.6953632638e+00 -1.1979306436e-13 -1.0913492332e-13 -3.6637359813e-15 -1.2134737659e-13 -1.0791367799e-13 -1.1102230246e-14 4.1078251911e-15 3.3306690739e-15
3.0300e-02 2.0899607393e+00 2.0828547903e+00 -1.0200839469e-03 6.9080621779e-14 1.6964180606e+00 1.6957353260e+00 -1.2356782264e-13 -1.0991207944e-13 -4.1078251911e-15 -1.2401191185e-13 -1.0980105714e-13 -1.2101430968e-14 4.2188474936e-15 3.3306690739e-15
3.0400e-02 2.0899596547e+00 2.0828547903e+00 -1.0206023566e-03 7.4410916669e-14 1.6967493754e+00 1.6961058149e+00 -1.1890488594e-13 -1.1024514635e-13 -5.2180482157e-15 -1.1912693054e-13 -1.0769163339e-13 -9.8809849192e-15 4.1078251911e-15 3.3306690739e-15
3.0500e-02 2.0899585783e+00 2.0828547903e+00 -1.0211168558e-03 7.1852375122e-14 1.6970791890e+00 1.6964747386e+00 -1.2057022047e-13 -1.0774714454e-13 -6.6613381478e-15 -1.2168044350e-13 -1.0780265569e-13 -1.1768364061e-14 4.1078251911e-15 3.3306690739e-15
3.0600e-02 2.0899575101e+00 2.0828547903e+00 -1.0216274722e-03 7.5050552056e-14 1.6974075105e+00 1.6968421055e+00 -1.2090328738e-13 -1.1041167980e-13 -7.2164496601e-15 -1.2045919817e-13 -1.0613732115e-13 -4.5519144010e-15 4.1078251911e-15 3.3306690739e-15
3.0700e-02 2.0899564499e+00 2.0828547903e+00 -1.0221342335e-03 7.5476975647e-14 1.6977343488e+00 1.6972079239e+00 -1.2045919817e-13 -1.0591527655e-13 -6.5503158453e-15 -1.2301271113e-13 -1.1002310174e-13 -2.8865798640e-15 3.9968028887e-15 3.3306690739e-15
3.0800e-02 2.0899553977e+00 2.0828547903e+00 -1.0226371673e-03 7.7609093603e-14 1.6980597128e+00 1.6975722022e+00 -1.2068124278e-13 -1.0841327835e-13 -5.6621374256e-15 -1.1624035068e-13 -1.0869083411e-13 -4.2188474936e-15 3.9968028887e-15 3.3306690739e-15
3.0900e-02 2.0899543534e+00 2.0828547903e+00 -1.0231363014e-03 8.6563989019e-14 1.6983836114e+00 1.6979349487e+00 -1.2156942120e-13 -1.0563772079e-13 -6.4392935428e-15 -1.2490009027e-13 -1.0463852007e-13 -8.4376949872e-15 4.1078251911e-15 3.3306690739e-15
3.1000e-02 2.0899533171e+00 2.0828547903e+00 -1.0236316637e-03 7.0359892552e-14 1.6987060536e+00 1.6982961719e+00 -1.2201351041e-13 -1.0730305533e-13 -1.1435297154e-14 -1.2045919817e-13 -1.0913492332e-13 -6.1062266354e-15 3.9968028887e-15 3.3306690739e-15
3.1100e-02 2.0899522886e+00 2.0828547903e+00 -1.0241232820e-03 7.5690187443e-14 1.6990270480e+00 1.6986558802e+00 -1.2256862192e-13 -1.0913492332e-13 -9.2148511044e-15 -1.2212453271e-13 -1.0763612224e-13 -1.0325074129e-14 3.9968028887e-15 3.3306690739e-15
3.1200e-02 2.0899512678e+00 2.0828547903e+00 -1.0246111841e-03 7.4410916669e-14 1.6993466034e+00 1.6990140821e+00 -1.2068124278e-13 -1.1013412404e-13 -9.4368957093e-15 -1.1979306436e-13 -1.0919043447e-13 -3.8857805862e-15 4.1078251911e-15 3.3306690739e-15
3.1300e-02 2.0899502548e+00 2.0828547903e+00 -1.0250953979e-03 6.9720257165e-14 1.6996647287e+00 1.6993707860e+00 -1.2112533199e-13 -1.0924594562e-13 -5.5511151231e-15 -1.2434497876e-13 -1.0891287872e-13 -1.8873791419e-15 4.1078251911e-15 3.3306690739e-15
3.1400e-02 2.0899492495e+00 2.0828547903e+00 -1.0255759511e-03 7.8888364377e-14 1.6999814325e+00 1.6997260005e+00 -1.2068124278e-13 -1.0613732115e-13 -3.2196467714e-15 -1.2045919817e-13 -1.1080025786e-13 -1.0214051827e-14 4.2188474936e-15 3.3306690739e-15
3.1500e-02 2.0899482517e+00 2.0828547903e+00 -1.0260528715e-03 7.0359892552e-14 1.7002967234e+00 1.7000797340e+00 -1.2123635429e-13 -1.0941247908e-13 -5.6621374256e-15 -1.1968204205e-13 -1.0913492332e-13 -5.7731597281e-15 4.2188474936e-15 3.3306690739e-15
3.1600e-02 2.0899472615e+00 2.0828547903e+00 -1.0265261867e-03 7.7822305399e-14 1.7006106101e+00 1.7004319950e+00 -1.2312373343e-13 -1.0541567619e-13 -2.7755575616e-15 -1.2401191185e-13 -1.0769163339e-13 -8.8817841970e-15 4.1078251911e-15 3.3306690739e-15
3.1700e-02 2.0899462787e+00 2.0828547903e+00 -1.0269959244e-03 7.8675152581e-14 1.7009231011e+00 1.7007827922e+00 -1.1857181903e-13 -1.0663692152e-13 -5.3290705182e-15 -1.2256862192e-13 -1.0869083411e-13 -8.4376949872e-15 4.2188474936e-15 3.3306690739e-15
3.1800e-02 2.0899453034e+00 2.0828547903e+00 -1.0274621121e-03 7.6543034625e-14 1.7012342050e+00 1.7011321340e+00 -1.2201351041e-13 -1.1263212585e-13 -2.6645352591e-15 -1.2345680034e-13 -1.0913492332e-13 -3.2196467714e-15 4.3298697960e-15 3.3306690739e-15
3.1900e-02 2.0899443355e+00 2.0828547903e+00 -1.0279247772e-03 7.5903399238e-14 1.7015439303e+00 1.7014800291e+00 -1.2079226508e-13 -1.0902390102e-13 -2.2204460493e-15 -1.2156942120e-13 -1.1302070391e-13 -1.2212453271e-15 4.2188474936e-15 3.3306690739e-15
3.2000e-02 2.0899433749e+00 2.0828547903e+00 -1.0283839471e-03 7.3344857691e-14 1.7018522853e+00 1.7018264859e+00 -1.1979306436e-13 -1.0691447727e-13 -1.0547118734e-14 -1.2112533199e-13 -1.0863532296e-13 -8.6597395921e-15 4.3298697960e-15 3.3306690739e-15
3.2100e-02 2.0899424215e+00 2.0828547903e+00 -1.0288396489e-03 7.2492010508e-14 1.7021592785e+00 1.7021715130e+00 -1.2612133560e-13 -1.0991207944e-13 -7.5495165675e-15 -1.2345680034e-13 -1.1018963519e-13 -8.6597395921e-15 4.3298697960e-15 3.3306690739e-15
3.2200e-02 2.0899414753e+00 2.0828547903e+00 -1.0292919098e-03 7.8888364377e-14 1.7024649182e+00 1.7025151190e+00 -1.1735057370e-13 -1.0841327835e-13 -5.9952043330e-15 -1.2434497876e-13 -1.1013412404e-13 -5.3290705182e-15 4.3298697960e-15 3.3306690739e-15
3.2300e-02 2.0899405363e+00 2.0828547903e+00 -1.0297407566e-03 7.4837340260e-14 1.7027692127e+00 1.7028573125e+00 -1.2012613126e-13 -1.0780265569e-13 -4.3298697960e-15 -1.2390088955e-13 -1.0919043447e-13 -4.2188474936e-15 4.2188474936e-15 3.3306690739e-15
3.2400e-02 2.0899396043e+00 2.0828547903e+00 -1.0301862162e-03 7.5690187443e-14 1.7030721703e+00 1.7031981020e+00 -1.2023715357e-13 -1.0880185641e-13 -6.5503158453e-15 -1.1857181903e-13 -1.0902390102e-13 -6.3282712404e-15 4.2188474936e-15 3.1086244690e-15
3.2500e-02 2.0899386794e+00 2.0828547903e+00 -1.0306283153e-03 7.0573104348e-14 1.7033737993e+00 1.7035374961e+00 -1.2045919817e-13 -1.1013412404e-13 -5.3290705182e-15 -1.2367884494e-13 -1.0713652188e-13 -7.4384942650e-15 4.2188474936e-15 3.3306690739e-15
3.2600e-02 2.0899377615e+00 2.0828547903e+00 -1.0310670803e-03 7.0573104348e-14 1.7036741076e+00 1.7038755033e+00 -1.2245759962e-13 -1.0891287872e-13 -3.5527136788e-15 -1.2290168883e-13 -1.1013412404e-13 -4.9960036108e-15 4.2188474936e-15 3.3306690739e-15
3.2700e-02 2.0899368505e+00 2.0828547903e+00 -1.0315025376e-03 7.2705222304e-14 1.7039731036e+00 1.7042121323e+00 -1.2223555501e-13 -1.0852430066e-13 -8.3266726847e-15 -1.2534417948e-13 -1.1129985822e-13 -6.2172489379e-15 4.1078251911e-15 3.3306690739e-15
3.2800e-02 2.0899359463e+00 2.0828547903e+00 -1.0319347134e-03 7.7395881807e-14 1.7042707953e+00 1.7045473916e+00 -1.2101430968e-13 -1.0924594562e-13 -7.4384942650e-15 -1.2245759962e-13 -1.0802470030e-13 -7.3274719625e-15 4.1078251911e-15 3.3306690739e-15
3.2900e-02 2.0899350490e+00 2.0828547903e+00 -1.0323636336e-03 6.7161715618e-14 1.7045671907e+00 1.7048812897e+00 -1.2456702336e-13 -1.0902390102e-13 -4.6629367034e-15 -1.2179146580e-13 -1.1063372440e-13 -8.5487172896e-15 3.9968028887e-15 3.3306690739e-15
3.3000e-02 2.0899341584e+00 2.0828547903e+00 -1.0327893241e-03 7.1212739735e-14 1.7048622977e+00 1.7052138351e+00 -1.1990408666e-13 -1.0891287872e-13 -7.7715611724e-15 -1.1979306436e-13 -1.0980105714e-13 -8.6597395921e-15 3.9968028887e-15 3.3306690739e-15
3.3100e-02 2.0899332745e+00 2.0828547903e+00 -1.0332118105e-03 6.7374927414e-14 1.7051561244e+00 1.7055450364e+00 -1.2123635429e-13 -1.0924594562e-13 -8.5487172896e-15 -1.1945999745e-13 -1.1202150318e-13 -3.8857805862e-15 4.1078251911e-15 3.3306690739e-15
3.3200e-02 2.0899323973e+00 2.0828547903e+00 -1.0336311183e-03 6.9720257165e-14 1.7054486787e+00 1.7058749021e+00 -1.1612932838e-13 -1.1013412404e-13 -8.3266726847e-15 -1.2256862192e-13 -1.0913492332e-13 -7.8825834748e-15 3.9968028887e-15 3.3306690739e-15
3.3300e-02 2.0899315266e+00 2.0828547903e+00 -1.0340472727e-03 7.9954423355e-14 1.7057399683e+00 1.7062034407e+00 -1.1957101975e-13 -1.1013412404e-13 -6.7723604502e-15 -1.2212453271e-13 -1.0863532296e-13 -5.7731597281e-15 3.9968028887e-15 3.3306690739e-15
3.3400e-02 2.0899306626e+00 2.0828547903e+00 -1.0344602988e-03 7.3771281282e-14 1.7060300012e+00 1.7065306607e+00 -1.1912693054e-13 -1.1174394743e-13 -2.1094237468e-15 -1.2090328738e-13 -1.1202150318e-13 -8.8817841970e-15 3.9968028887e-15 3.3306690739e-15
3.3500e-02 2.0899298050e+00 2.0828547903e+00 -1.0348702214e-03 7.1852375122e-14 1.7063187851e+00 1.7068565705e+00 -1.1912693054e-13 -1.0974554598e-13 -5.9952043330e-15 -1.1990408666e-13 -1.0863532296e-13 -8.1046280798e-15 3.9968028887e-15 3.3306690739e-15
3.3600e-02 2.0899289538e+00 2.0828547903e+00 -1.0352770654e-03 7.0359892552e-14 1.7066063276e+00 1.7071811785e+00 -1.2156942120e-13 -1.0680345497e-13 -6.2172489379e-15 -1.2101430968e-13 -1.0880185641e-13 -2.5535129566e-15 3.9968028887e-15 3.3306690739e-15
3.3700e-02 2.0899281090e+00 2.0828547903e+00 -1.0356808551e-03 7.3131645895e-14 1.7068926366e+00 1.7075044933e+00 -1.2412293415e-13 -1.0830225605e-13 -4.5519144010e-15 -1.2168044350e-13 -1.0802470030e-13 -1.1213252549e-14 4.1078251911e-15 3.3306690739e-15
3.3800e-02 2.0899272706e+00 2.0828547903e+00 -1.0360816148e-03 7.8888364377e-14 1.7071777196e+00 1.7078265233e+00 -1.2090328738e-13 -1.0763612224e-13 -2.9976021665e-15 -1.2601031329e-13 -1.0963452368e-13 -1.1657341759e-14 3.9968028887e-15 3.3306690739e-15
3.3900e-02 2.0899264385e+00 2.0828547903e+00 -1.0364793686e-03 7.0146680757e-14 1.7074615842e+00 1.7081472767e+00 -1.2279066652e-13 -1.0880185641e-13 -1.0880185641e-14 -1.2034817587e-13 -1.0830225605e-13 -8.4376949872e-15 3.9968028887e-15 3.3306690739e-15
3.4000e-02 2.0899256126e+00 2.0828547903e+00 -1.0368741405e-03 7.5263763851e-14 1.7077442380e+00 1.7084667620e+00 -1.1812772982e-13 -1.0902390102e-13 -3.3306690739e-15 -1.1723955140e-13 -1.0819123375e-13 -1.6209256160e-14 3.9968028887e-15 3.3306690739e-15
3.4100e-02 2.0899247929e+00 2.0828547903e+00 -1.0372659540e-03 6.7588139209e-14 1.7080256886e+00 1.7087849874e+00 -1.1879386363e-13 -1.0741407763e-13 -4.2188474936e-15 -1.1823875212e-13 -1.0869083411e-13 -9.7699626167e-15 3.9968028887e-15 3.3306690739e-15
3.4200e-02 2.0899239793e+00 2.0828547903e+00 -1.0376548328e-03 7.6329822829e-14 1.7083059433e+00 1.7091019614e+00 -1.2090328738e-13 -1.0891287872e-13 -4.4408920985e-15 -1.2301271113e-13 -1.0902390102e-13 -8.8817841970e-15 3.8857805862e-15 3.3306690739e-15
3.4300e-02 2.0899231718e+00 2.0828547903e+00 -1.0380408000e-03 6.7801351005e-14 1.7085850096e+00 1.7094176922e+00 -1.2145839889e-13 -1.0941247908e-13 -7.9936057773e-15 -1.1735057370e-13 -1.0941247908e-13 -4.1078251911e-15 3.9968028887e-15 3.3306690739e-15
3.4400e-02 2.0899223704e+00 2.0828547903e+00 -1.0384238788e-03 7.4837340260e-14 1.7088628949e+00 1.7097321880e+00 -1.1945999745e-13 -1.0741407763e-13 -8.3266726847e-15 -1.2179146580e-13 -1.0969003483e-13 -5.6621374256e-15 3.8857805862e-15 3.3306690739e-15
3.4500e-02 2.0899215749e+00 2.0828547903e+00 -1.0388040920e-03 7.1639163326e-14 1.7091396066e+00 1.7100454571e+00 -1.1990408666e-13 -1.0880185641e-13 -9.7699626167e-15 -1.2112533199e-13 -1.1113332476e-13 -7.5495165675e-15 3.8857805862e-15 3.3306690739e-15
3.4600e-02 2.0899207854e+00 2.0828547903e+00 -1.0391814624e-03 6.9293833574e-14 1.7094151520e+00 1.7103575076e+00 -1.2079226508e-13 -1.0730305533e-13 -1.1546319456e-14 -1.2123635429e-13 -1.0930145677e-13 -7.4384942650e-15 3.9968028887e-15 3.3306690739e-15
3.4700e-02 2.0899200018e+00 2.0828547903e+00 -1.0395560124e-03 7.5690187443e-14 1.7096895382e+00 1.7106683477e+00 -1.2068124278e-13 -1.1224354779e-13 -1.2101430968e-14 -1.2168044350e-13 -1.0691447727e-13 -2.7755575616e-15 3.9968028887e-15 3.3306690739e-15
3.4800e-02 2.0899192241e+00 2.0828547903e+00 -1.0399277644e-03 7.8888364377e-14 1.7099627727e+00 1.7109779855e+00 -1.2045919817e-13 -1.0980105714e-13 -6.7723604502e-15 -1.2267964422e-13 -1.1152190282e-13 -1.0991207944e-14 3.9968028887e-15 3.3306690739e-15
3.4900e-02 2.0899184522e+00 2.0828547903e+00 -1.0402967405e-03 7.6329822829e-14 1.7102348625e+00 1.7112864291e+00 -1.2145839889e-13 -1.0874634526e-13 -1.4654943925e-14 -1.1868284133e-13 -1.1163292513e-13 -8.9928064995e-15 4.1078251911e-15 3.3306690739e-15
3.5000e-02 2.0899176860e+00 2.0828547903e+00 -1.0406629625e-03 7.5690187443e-14 1.7105058148e+00 1.7115936865e+00 -1.2112533199e-13 -1.0991207944e-13 -1.0325074129e-14 -1.2256862192e-13 -1.0819123375e-13 -4.9960036108e-15 4.1078251911e-15 3.3306690739e-15
3.5100e-02 2.0899169255e+00 2.0828547903e+00 -1.0410264522e-03 7.6116611034e-14 1.7107756368e+00 1.7118997658e+00 -1.2290168883e-13 -1.1063372440e-13 -8.1046280798e-15 -1.2179146580e-13 -1.0669243267e-13 -1.7652546092e-14 4.1078251911e-15 3.3306690739e-15
3.5200e-02 2.0899161708e+00 2.0828547903e+00 -1.0413872311e-03 7.2065586917e-14 1.7110443354e+00 1.7122046750e+00 -1.1879386363e-13 -1.0874634526e-13 -9.7699626167e-15 -1.1934897515e-13 -1.0963452368e-13 -9.9920072216e-16 4.2188474936e-15 3.5527136788e-15
3.5300e-02 2.0899154216e+00 2.0828547903e+00 -1.0417453207e-03 7.3131645895e-14 1.7113119178e+00 1.7125084218e+00 -1.2279066652e-13 -1.1041167980e-13 -9.7699626167e-15 -1.2301271113e-13 -1.0852430066e-13 -7.5495165675e-15 4.1078251911e-15 3.5527136788e-15
3.5400e-02 2.0899146780e+00 2.0828547903e+00 -1.0421007420e-03 7.5476975647e-14 1.7115783909e+00 1.7128110143e+00 -1.2256862192e-13 -1.0852430066e-13 1.6653345369e-15 -1.2156942120e-13 -1.1152190282e-13 -5.9952043330e-15 4.1078251911e-15 3.5527136788e-15
3.5500e-02 2.0899139400e+00 2.0828547903e+00 -1.0424535161e-03 6.9293833574e-14 1.7118437617e+00 1.7131124603e+00 -1.2001510896e-13 -1.0941247908e-13 -1.9984014443e-15 -1.1945999745e-13 -1.1113332476e-13 -5.9952043330e-15 4.1078251911e-15 3.5527136788e-15
3.5600e-02 2.0899132074e+00 2.0828547903e+00 -1.0428036638e-03 7.0146680757e-14 1.7121080371e+00 1.7134127676e+00 -1.2156942120e-13 -1.0952350138e-13 -5.9952043330e-15 -1.2290168883e-13 -1.0952350138e-13 -1.0436096431e-14 4.2188474936e-15 3.5527136788e-15
3.5700e-02 2.0899124804e+00 2.0828547903e+00 -1.0431512056e-03 6.7374927414e-14 1.7123712241e+00 1.7137119439e+00 -1.2179146580e-13 -1.0974554598e-13 -1.1102230246e-16 -1.2012613126e-13 -1.0780265569e-13 -7.8825834748e-15 4.1078251911e-15 3.5527136788e-15
3.5800e-02 2.0899117587e+00 2.0828547903e+00 -1.0434961621e-03 7.4837340260e-14 1.7126333293e+00 1.7140099969e+00 -1.2001510896e-13 -1.1124434707e-13 -1.9984014443e-15 -1.1968204205e-13 -1.0919043447e-13 -5.2180482157e-15 4.1078251911e-15 3.5527136788e-15
3.5900e-02 2.0899110424e+00 2.0828547903e+00 -1.0438385536e-03 6.7801351005e-14 1.7128943598e+00 1.7143069344e+00 -1.2234657731e-13 -1.0963452368e-13 -1.0325074129e-14 -1.2179146580e-13 -1.0902390102e-13 -9.8809849192e-15 4.1078251911e-15 3.5527136788e-15
3.6000e-02 2.0899103314e+00 2.0828547903e+00 -1.0441784001e-03 6.8014562800e-14 1.7131543222e+00 1.7146027638e+00 -1.2223555501e-13 -1.0974554598e-13 -1.3544720900e-14 -1.2023715357e-13 -1.0791367799e-13 -4.5519144010e-15 4.1078251911e-15 3.5527136788e-15
3.6100e-02 2.0899096257e+00 2.0828547903e+00 -1.0445157216e-03 6.9080621779e-14 1.7134132232e+00 1.7148974929e+00 -1.2279066652e-13 -1.0980105714e-13 -9.1038288019e-15 -1.2312373343e-13 -1.1080025786e-13 -9.9920072216e-15 4.1078251911e-15 3.5527136788e-15
3.6200e-02 2.0899089252e+00 2.0828547903e+00 -1.0448505379e-03 6.6095656640e-14 1.7136710697e+00 1.7151911291e+00 -1.2079226508e-13 -1.1024514635e-13 -6.5503158453e-15 -1.2334577804e-13 -1.0852430066e-13 -8.9928064995e-15 4.1078251911e-15 3.5527136788e-15
3.6300e-02 2.0899082299e+00 2.0828547903e+00 -1.0451828687e-03 6.6522080231e-14 1.7139278681e+00 1.7154836798e+00 -1.1934897515e-13 -1.0730305533e-13 -8.5487172896e-15 -1.1879386363e-13 -1.0763612224e-13 -5.8841820305e-15 3.9968028887e-15 3.5527136788e-15
3.6400e-02 2.0899075398e+00 2.0828547903e+00 -1.0455127333e-03 7.2918434100e-14 1.7141836253e+00 1.7157751525e+00 -1.1890488594e-13 -1.0802470030e-13 -1.4099832413e-14 -1.1990408666e-13 -1.0613732115e-13 -9.5479180118e-15 3.9968028887e-15 3.5527136788e-15
3.6500e-02 2.0899068548e+00 2.0828547903e+00 -1.0458401511e-03 6.2684267910e-14 1.7144383477e+00 1.7160655546e+00 -1.2234657731e-13 -1.1063372440e-13 -6.1062266354e-15 -1.1901590824e-13 -1.0869083411e-13 -1.0769163339e-14 4.1078251911e-15 3.5527136788e-15
3.6600e-02 2.0899061749e+00 2.0828547903e+00 -1.0461651413e-03 7.8035517194e-14 1.7146920419e+00 1.7163548934e+00 -1.2390088955e-13 -1.0624834346e-13 1.4432899320e-15 -1.2578826869e-13 -1.1041167980e-13 -4.5519144010e-15 4.1078251911e-15 3.5527136788e-15
3.6700e-02 2.0899055000e+00 2.0828547903e+00 -1.0464877229e-03 6.9293833574e-14 1.7149447144e+00 1.7166431761e+00 -1.2145839889e-13 -1.0991207944e-13 -8.8817841970e-15 -1.2101430968e-13 -1.0580425425e-13 -6.9944050551e-15 4.1078251911e-15 3.5527136788e-15
3.6800e-02 2.0899048302e+00 2.0828547903e+00 -1.0468079146e-03 6.8014562800e-14 1.7151963717e+00 1.7169304099e+00 -1.2401191185e-13 -1.0891287872e-13 1.1102230246e-15 -1.2057022047e-13 -1.0952350138e-13 -1.5765166950e-14 4.1078251911e-15 3.5527136788e-15
3.6900e-02 2.0899041653e+00 2.0828547903e+00 -1.0471257353e-03 7.5050552056e-14 1.7154470203e+00 1.7172166021e+00 -1.2134737659e-13 -1.0824674490e-13 -7.4384942650e-15 -1.2145839889e-13 -1.1030065750e-13 -1.0991207944e-14 4.1078251911e-15 3.5527136788e-15
3.7000e-02 2.0899035053e+00 2.0828547903e+00 -1.0474412035e-03 6.7161715618e-14 1.7156966665e+00 1.7175017596e+00 -1.2567724639e-13 -1.0974554598e-13 -2.2204460493e-16 -1.2168044350e-13 -1.0880185641e-13 -9.9920072216e-15 4.1078251911e-15 3.5527136788e-15
3.7100e-02 2.0899028502e+00 2.0828547903e+00 -1.0477543375e-03 6.1831420728e-14 1.7159453168e+00 1.7177858896e+00 -1.2068124278e-13 -1.0991207944e-13 -7.1054273576e-15 -1.2134737659e-13 -1.0719203303e-13 -7.7715611724e-15 4.1078251911e-15 3.5527136788e-15
3.7200e-02 2.0899021999e+00 2.0828547903e+00 -1.0480651558e-03 6.7588139209e-14 1.7161929774e+00 1.7180689990e+00 -1.1968204205e-13 -1.0674794382e-13 -1.3322676296e-15 -1.2279066652e-13 -1.0652589921e-13 -1.0769163339e-14 4.1078251911e-15 3.5527136788e-15
3.7300e-02 2.0899015545e+00 2.0828547903e+00 -1.0483736764e-03 6.7588139209e-14 1.7164396547e+00 1.7183510948e+00 -1.1768364061e-13 -1.0780265569e-13 -4.4408920985e-15 -1.2378986725e-13 -1.1018963519e-13 -9.5479180118e-15 4.1078251911e-15 3.7747582837e-15
3.7400e-02 2.0899009138e+00 2.0828547903e+00 -1.0486799173e-03 6.5882444844e-14 1.7166853549e+00 1.7186321838e+00 -1.1823875212e-13 -1.0880185641e-13 -1.0880185641e-14 -1.2212453271e-13 -1.0863532296e-13 -9.7699626167e-15 4.1078251911e-15 3.5527136788e-15
3.7500e-02 2.0899002778e+00 2.0828547903e+00 -1.0489838964e-03 7.3558069486e-14 1.7169300843e+00 1.7189122730e+00 -1.2545520178e-13 -1.0813572260e-13 -3.3306690739e-16 -1.2678746941e-13 -1.1063372440e-13 -7.9936057773e-15 4.1078251911e-15 3.7747582837e-15
3.7600e-02 2.0898996466e+00 2.0828547903e+00 -1.0492856315e-03 7.2065586917e-14 1.7171738490e+00 1.7191913689e+00 -1.1901590824e-13 -1.0502709813e-13 -7.5495165675e-15 -1.2245759962e-13 -1.0830225605e-13 -1.1102230246e-14 4.1078251911e-15 3.7747582837e-15
3.7700e-02 2.0898990200e+00 2.0828547903e+00 -1.0495851401e-03 7.1425951530e-14 1.7174166552e+00 1.7194694784e+00 -1.2001510896e-13 -1.0874634526e-13 -6.6613381478e-15 -1.1757261831e-13 -1.0902390102e-13 -1.1768364061e-14 4.1078251911e-15 3.7747582837e-15
3.7800e-02 2.0898983980e+00 2.0828547903e+00 -1.0498824398e-03 6.7588139209e-14 1.7176585091e+00 1.7197466081e+00 -1.2545520178e-13 -1.0641487691e-13 -8.6597395921e-15 -1.1912693054e-13 -1.0752509993e-13 -5.3290705182e-15 4.1078251911e-15 3.7747582837e-15
3.7900e-02 2.0898977806e+00 2.0828547903e+00 -1.0501775479e-03 6.3963538684e-14 1.7178994166e+00 1.7200227646e+00 -1.1890488594e-13 -1.0952350138e-13 -7.7715611724e-15 -1.2068124278e-13 -1.0791367799e-13 -5.3290705182e-15 4.1078251911e-15 3.7747582837e-15
3.8000e-02 2.0898971677e+00 2.0828547903e+00 -1.0504704817e-03 7.5690187443e-14 1.7181393839e+00 1.7202979544e+00 -1.2390088955e-13 -1.0830225605e-13 -4.2188474936e-15 -1.2112533199e-13 -1.1113332476e-13 1.2212453271e-15 4.1078251911e-15 3.7747582837e-15
3.8100e-02 2.0898965594e+00 2.0828547903e+00 -1.0507612582e-03 7.6329822829e-14 1.7183784169e+00 1.7205721840e+00 -1.1846079673e-13 -1.0941247908e-13 -8.6597395921e-15 -1.2356782264e-13 -1.1268763700e-13 -7.4384942650e-15 4.1078251911e-15 3.7747582837e-15
3.8200e-02 2.0898959556e+00 2.0828547903e+00 -1.0510498945e-03 7.4837340260e-14 1.7186165217e+00 1.7208454599e+00 -1.2145839889e-13 -1.0830225605e-13 -8.2156503822e-15 -1.2068124278e-13 -1.0963452368e-13 -1.0991207944e-14 4.1078251911e-15 3.7747582837e-15
3.8300e-02 2.0898953561e+00 2.0828547903e+00 -1.0513364074e-03 7.2918434100e-14 1.7188537041e+00 1.7211177884e+00 -1.2279066652e-13 -1.1141088052e-13 -8.6597395921e-15 -1.1957101975e-13 -1.0813572260e-13 -9.7699626167e-15 3.9968028887e-15 3.5527136788e-15
3.8400e-02 2.0898947611e+00 2.0828547903e+00 -1.0516208138e-03 7.0573104348e-14 1.7190899700e+00 1.7213891758e+00 -1.2279066652e-13 -1.0841327835e-13 -6.4392935428e-15 -1.1923795284e-13 -1.0730305533e-13 -1.0769163339e-14 4.1078251911e-15 3.7747582837e-15
3.8500e-02 2.0898941705e+00 2.0828547903e+00 -1.0519031301e-03 6.8227774596e-14 1.7193253254e+00 1.7216596283e+00 -1.2023715357e-13 -1.0930145677e-13 -2.7755575616e-15 -1.2156942120e-13 -1.0802470030e-13 -4.9960036108e-15 4.1078251911e-15 3.5527136788e-15
3.8600e-02 2.0898935842e+00 2.0828547903e+00 -1.0521833731e-03 6.5242809458e-14 1.7195597760e+00 1.7219291522e+00 -1.2068124278e-13 -1.0974554598e-13 -4.8849813084e-15 -1.1923795284e-13 -1.0819123375e-13 -5.5511151231e-15 4.1078251911e-15 3.5527136788e-15
3.8700e-02 2.0898930022e+00 2.0828547903e+00 -1.0524615591e-03 7.0359892552e-14 1.7197933276e+00 1.7221977536e+00 -1.2190248810e-13 -1.0980105714e-13 -3.9968028887e-15 -1.1945999745e-13 -1.0763612224e-13 -1.6653345369e-15 4.2188474936e-15 3.5527136788e-15
3.8800e-02 2.0898924245e+00 2.0828547903e+00 -1.0527377043e-03 7.1425951530e-14 1.7200259860e+00 1.7224654386e+00 -1.1535217226e-13 -1.1191048088e-13 -6.6613381478e-15 -1.2456702336e-13 -1.0863532296e-13 -1.4099832413e-14 4.2188474936e-15 3.5527136788e-15
3.8900e-02 2.0898918510e+00 2.0828547903e+00 -1.0530118251e-03 7.3131645895e-14 1.7202577569e+00 1.7227322131e+00 -1.2090328738e-13 -1.0824674490e-13 -8.1046280798e-15 -1.2045919817e-13 -1.1118883592e-13 -1.2212453271e-15 4.2188474936e-15 3.5527136788e-15
3.9000e-02 2.0898912817e+00 2.0828547903e+00 -1.0532839374e-03 7.4410916669e-14 1.7204886460e+00 1.7229980832e+00 -1.2201351041e-13 -1.0974554598e-13 -8.1046280798e-15 -1.2057022047e-13 -1.0813572260e-13 -8.2156503822e-15 4.1078251911e-15 3.7747582837e-15
3.9100e-02 2.0898907166e+00 2.0828547903e+00 -1.0535540572e-03 7.9527999764e-14 1.7207186589e+00 1.7232630548e+00 -1.1912693054e-13 -1.0630385461e-13 -1.2545520178e-14 -1.1812772982e-13 -1.0802470030e-13 -5.4400928207e-15 4.1078251911e-15 3.5527136788e-15
3.9200e-02 2.0898901556e+00 2.0828547903e+00 -1.0538222005e-03 7.3131645895e-14 1.7209478011e+00 1.7235271336e+00 -1.1934897515e-13 -1.0813572260e-13 -1.7763568394e-15 -1.1879386363e-13 -1.0852430066e-13 -5.9952043330e-15 4.1078251911e-15 3.5527136788e-15
3.9300e-02 2.0898895987e+00 2.0828547903e+00 -1.0540883830e-03 7.3771281282e-14 1.7211760784e+00 1.7237903256e+00 -1.2190248810e-13 -1.1074474671e-13 -7.3274719625e-15 -1.1823875212e-13 -1.0963452368e-13 -8.9928064995e-15 4.1078251911e-15 3.5527136788e-15
3.9400e-02 2.0898890459e+00 2.0828547903e+00 -1.0543526202e-03 7.0146680757e-14 1.7214034961e+00 1.7240526364e+00 -1.2190248810e-13 -1.0641487691e-13 -8.9928064995e-15 -1.1690648449e-13 -1.1263212585e-13 -9.1038288019e-15 3.9968028887e-15 3.5527136788e-15
3.9500e-02 2.0898884972e+00 2.0828547903e+00 -1.0546149279e-03 6.8867409983e-14 1.7216300598e+00 1.7243140717e+00 -1.2190248810e-13 -1.0941247908e-13 -1.0325074129e-14 -1.2034817587e-13 -1.0619283231e-13 -8.7707618945e-15 3.9968028887e-15 3.5527136788e-15
3.9600e-02 2.0898879524e+00 2.0828547903e+00 -1.0548753214e-03 6.7588139209e-14 1.7218557750e+00 1.7245746372e+00 -1.2401191185e-13 -1.0952350138e-13 -1.2212453271e-14 -1.2156942120e-13 -1.1241008124e-13 -5.6621374256e-15 3.9968028887e-15 3.5527136788e-15
3.9700e-02 2.0898874116e+00 2.0828547903e+00 -1.0551338160e-03 7.3344857691e-14 1.7220806470e+00 1.7248343383e+00 -1.2179146580e-13 -1.1024514635e-13 -7.3274719625e-15 -1.1979306436e-13 -1.1063372440e-13 -9.9920072216e-16 4.1078251911e-15 3.7747582837e-15
3.9800e-02 2.0898868747e+00 2.0828547903e+00 -1.0553904270e-03 6.3750326888e-14 1.7223046812e+00 1.7250931808e+00 -1.2245759962e-13 -1.1063372440e-13 -1.5543122345e-15 -1.2034817587e-13 -1.1018963519e-13 -1.0769163339e-14 4.1078251911e-15 3.7747582837e-15
3.9900e-02 2.0898863418e+00 2.0828547903e+00 -1.0556451696e-03 6.8654198187e-14 1.7225278830e+00 1.7253511699e+00 -1.1890488594e-13 -1.0830225605e-13 -9.1038288019e-15 -1.2068124278e-13 -1.0852430066e-13 -7.5495165675e-15 3.9968028887e-15 3.7747582837e-15
4.0000e-02 2.0898858127e+00 2.0828547903e+00 -1.0558980587e-03 7.1639163326e-14 1.7227502577e+00 1.7256083111e+00 -1.1901590824e-13 -1.0824674490e-13 -7.1054273576e-15 -1.1846079673e-13 -1.0941247908e-13 -6.8833827527e-15 3.9968028887e-15 3.5527136788e-15
4.0100e-02 2.0898852875e+00 2.0828547903e+00 -1.0561491093e-03 6.7374927414e-14 1.7229718105e+00 1.7258646098e+00 -1.2312373343e-13 -1.0841327835e-13 -6.9944050551e-15 -1.2001510896e-13 -1.0869083411e-13 -6.4392935428e-15 3.9968028887e-15 3.5527136788e-15
4.0200e-02 2.0898847661e+00 2.0828547903e+00 -1.0563983362e-03 6.7588139209e-14 1.7231925466e+00 1.7261200712e+00 -1.2445600106e-13 -1.0741407763e-13 -4.7739590059e-15 -1.1801670752e-13 -1.0730305533e-13 -1.0103029524e-14 3.9968028887e-15 3.7747582837e-15
4.0300e-02 2.0898842485e+00 2.0828547903e+00 -1.0566457541e-03 7.4837340260e-14 1.7234124713e+00 1.7263747006e+00 -1.2190248810e-13 -1.0902390102e-13 -8.4376949872e-15 -1.1901590824e-13 -1.0902390102e-13 -2.6645352591e-15 3.9968028887e-15 3.7747582837e-15
4.0400e-02 2.0898837346e+00 2.0828547903e+00 -1.0568913777e-03 7.2705222304e-14 1.7236315897e+00 1.7266285032e+00 -1.2501111257e-13 -1.0774714454e-13 -1.0547118734e-14 -1.2245759962e-13 -1.1080025786e-13 -3.4416913763e-15 3.9968028887e-15 3.7747582837e-15
4.0500e-02 2.0898832245e+00 2.0828547903e+00 -1.0571352214e-03 7.2492010508e-14 1.7238499069e+00 1.7268814842e+00 -1.2367884494e-13 -1.0952350138e-13 -1.0436096431e-14 -1.2156942120e-13 -1.0869083411e-13 -4.5519144010e-15 3.9968028887e-15 3.7747582837e-15
4.0600e-02 2.0898827180e+00 2.0828547903e+00 -1.0573772997e-03 6.6735292027e-14 1.7240674280e+00 1.7271336486e+00 -1.2045919817e-13 -1.0863532296e-13 -9.7699626167e-15 -1.1757261831e-13 -1.0819123375e-13 -1.3322676296e-15 3.9968028887e-15 3.7747582837e-15
4.0700e-02 2.0898822152e+00 2.0828547903e+00 -1.0576176269e-03 6.7801351005e-14 1.7242841580e+00 1.7273850014e+00 -1.2101430968e-13 -1.0930145677e-13 -6.1062266354e-15 -1.2301271113e-13 -1.0519363158e-13 -8.2156503822e-15 4.1078251911e-15 3.7747582837e-15
4.0800e-02 2.0898817161e+00 2.0828547903e+00 -1.0578562172e-03 6.8014562800e-14 1.7245001020e+00 1.7276355477e+00 -1.2279066652e-13 -1.0691447727e-13 -6.5503158453e-15 -1.2156942120e-13 -1.0630385461e-13 -6.3282712404e-15 4.1078251911e-15 3.7747582837e-15
4.0900e-02 2.0898812205e+00 2.0828547903e+00 -1.0580930847e-03 7.3558069486e-14 1.7247152648e+00 1.7278852925e+00 -1.2267964422e-13 -1.1013412404e-13 4.4408920985e-16 -1.1934897515e-13 -1.0913492332e-13 -1.7763568394e-15 4.2188474936e-15 3.7747582837e-15
4.1000e-02 2.0898807286e+00 2.0828547903e+00 -1.0583282435e-03 6.9293833574e-14 1.7249296515e+00 1.7281342404e+00 -1.2145839889e-13 -1.0791367799e-13 -5.2180482157e-15 -1.2112533199e-13 -1.0969003483e-13 -4.5519144010e-15 4.2188474936e-15 3.5527136788e-15
4.1100e-02 2.0898802401e+00 2.0828547903e+00 -1.0585617074e-03 7.3771281282e-14 1.7251432668e+00 1.7283823966e+00 -1.1868284133e-13 -1.0963452368e-13 -1.1102230246e-14 -1.2134737659e-13 -1.0669243267e-13 -7.7715611724e-16 4.2188474936e-15 3.5527136788e-15
4.1200e-02 2.0898797552e+00 2.0828547903e+00 -1.0587934902e-03 7.2065586917e-14 1.7253561158e+00 1.7286297656e+00 -1.1801670752e-13 -1.1013412404e-13 1.2212453271e-15 -1.2090328738e-13 -1.1113332476e-13 -5.5511151231e-15 4.2188474936e-15 3.5527136788e-15
4.1300e-02 2.0898792738e+00 2.0828547903e+00 -1.0590236057e-03 7.0786316143e-14 1.7255682030e+00 1.7288763523e+00 -1.2001510896e-13 -1.1179945858e-13 -1.1102230246e-14 -1.1735057370e-13 -1.0719203303e-13 -3.1086244690e-15 4.2188474936e-15 3.5527136788e-15
4.1400e-02 2.0898787958e+00 2.0828547903e+00 -1.0592520675e-03 7.2278798713e-14 1.7257795335e+00 1.7291221613e+00 -1.2245759962e-13 -1.1030065750e-13 -8.1046280798e-15 -1.1834977443e-13 -1.0869083411e-13 -7.4384942650e-15 4.2188474936e-15 3.5527136788e-15
4.1500e-02 2.0898783213e+00 2.0828547903e+00 -1.0594788890e-03 6.6948503822e-14 1.7259901118e+00 1.7293671974e+00 -1.2145839889e-13 -1.0791367799e-13 -8.4376949872e-15 -1.2112533199e-13 -1.1118883592e-13 -1.1657341759e-14 4.2188474936e-15 3.5527136788e-15
4.1600e-02 2.0898778502e+00 2.0828547903e+00 -1.0597040836e-03 7.2918434100e-14 1.7261999427e+00 1.7296114650e+00 -1.1934897515e-13 -1.0824674490e-13 -4.5519144010e-15 -1.1934897515e-13 -1.0980105714e-13 -5.2180482157e-15 4.3298697960e-15 3.5527136788e-15
4.1700e-02 2.0898773824e+00 2.0828547903e+00 -1.0599276647e-03 7.6116611034e-14 1.7264090309e+00 1.7298549688e+00 -1.2279066652e-13 -1.0802470030e-13 -9.7699626167e-15 -1.1968204205e-13 -1.0630385461e-13 -7.7715611724e-15 4.2188474936e-15 3.5527136788e-15
4.1800e-02 2.0898769180e+00 2.0828547903e+00 -1.0601496454e-03 6.2684267910e-14 1.7266173810e+00 1.7300977133e+00 -1.1768364061e-13 -1.1052270210e-13 -3.9968028887e-15 -1.1846079673e-13 -1.0463852007e-13 -1.0436096431e-14 4.2188474936e-15 3.7747582837e-15
4.1900e-02 2.0898764569e+00 2.0828547903e+00 -1.0603700388e-03 7.0999527939e-14 1.7268249976e+00 1.7303397029e+00 -1.2045919817e-13 -1.0891287872e-13 -7.6605388699e-15 -1.2068124278e-13 -1.0730305533e-13 -1.3322676296e-14 4.2188474936e-15 3.5527136788e-15
4.2000e-02 2.0898759991e+00 2.0828547903e+00 -1.0605888579e-03 6.8867409983e-14 1.7270318852e+00 1.7305809421e+00 -1.2345680034e-13 -1.0724754418e-13 -8.6597395921e-15 -1.2123635429e-13 -1.0880185641e-13 -6.9944050551e-15 4.2188474936e-15 3.7747582837e-15
4.2100e-02 2.0898755446e+00 2.0828547903e+00 -1.0608061156e-03 6.8014562800e-14 1.7272380483e+00 1.7308214352e+00 -1.2012613126e-13 -1.0741407763e-13 -4.6629367034e-15 -1.2223555501e-13 -1.0602629885e-13 -1.2212453271e-14 4.2188474936e-15 3.7747582837e-15
4.2200e-02 2.0898750933e+00 2.0828547903e+00 -1.0610218247e-03 6.2471056115e-14 1.7274434916e+00 1.7310611866e+00 -1.2101430968e-13 -1.0774714454e-13 -3.2196467714e-15 -1.2023715357e-13 -1.0930145677e-13 -3.9968028887e-15 4.2188474936e-15 3.7747582837e-15
4.2300e-02 2.0898746453e+00 2.0828547903e+00 -1.0612359977e-03 5.9912514567e-14 1.7276482193e+00 1.7313002005e+00 -1.2023715357e-13 -1.0863532296e-13 -9.9920072216e-15 -1.2012613126e-13 -1.0580425425e-13 -3.5527136788e-15 4.2188474936e-15 3.7747582837e-15
4.2400e-02 2.0898742004e+00 2.0828547903e+00 -1.0614486474e-03 7.0573104348e-14 1.7278522360e+00 1.7315384813e+00 -1.2378986725e-13 -1.1191048088e-13 -5.3290705182e-15 -1.2068124278e-13 -1.0680345497e-13 -5.1070259133e-15 4.2188474936e-15 3.5527136788e-15
4.2500e-02 2.0898737587e+00 2.0828547903e+00 -1.0616597860e-03 6.6095656640e-14 1.7280555460e+00 1.7317760331e+00 -1.2223555501e-13 -1.0913492332e-13 -7.7715611724e-16 -1.2145839889e-13 -1.0741407763e-13 -6.8833827527e-15 4.2188474936e-15 3.5527136788e-15
4.2600e-02 2.0898733201e+00 2.0828547903e+00 -1.0618694261e-03 7.3984493078e-14 1.7282581536e+00 1.7320128601e+00 -1.1868284133e-13 -1.0891287872e-13 -8.5487172896e-15 -1.2101430968e-13 -1.0713652188e-13 -8.8817841970e-15 4.2188474936e-15 3.5527136788e-15
4.2700e-02 2.0898728846e+00 2.0828547903e+00 -1.0620775798e-03 6.6522080231e-14 1.7284600631e+00 1.7322489665e+00 -1.2145839889e-13 -1.0991207944e-13 -1.1879386363e-14 -1.2245759962e-13 -1.0791367799e-13 -3.7747582837e-15 4.2188474936e-15 3.5527136788e-15
4.2800e-02 2.0898724522e+00 2.0828547903e+00 -1.0622842592e-03 6.8014562800e-14 1.7286612790e+00 1.7324843563e+00 -1.2212453271e-13 -1.0874634526e-13 -5.9952043330e-15 -1.2090328738e-13 -1.0941247908e-13 -4.4408920985e-15 3.9968028887e-15 3.5527136788e-15
4.2900e-02 2.0898720229e+00 2.0828547903e+00 -1.0624894764e-03 6.3110691501e-14 1.7288618053e+00 1.7327190336e+00 -1.1890488594e-13 -1.1002310174e-13 -7.2164496601e-15 -1.2090328738e-13 -1.0780265569e-13 -5.7731597281e-15 4.2188474936e-15 3.7747582837e-15
4.3000e-02 2.0898715966e+00 2.0828547903e+00 -1.0626932434e-03 7.0573104348e-14 1.7290616462e+00 1.7329530023e+00 -1.1834977443e-13 -1.0630385461e-13 -6.7723604502e-15 -1.2023715357e-13 -1.1013412404e-13 -6.5503158453e-15 3.9968028887e-15 3.7747582837e-15
4.3100e-02 2.0898711733e+00 2.0828547903e+00 -1.0628955718e-03 6.3750326888e-14 1.7292608061e+00 1.7331862666e+00 -1.1912693054e-13 -1.0463852007e-13 -1.9984014443e-15 -1.2245759962e-13 -1.0813572260e-13 -2.7755575616e-15 3.9968028887e-15 3.7747582837e-15
4.3200e-02 2.0898707530e+00 2.0828547903e+00 -1.0630964735e-03 6.3750326888e-14 1.7294592890e+00 1.7334188303e+00 -1.2090328738e-13 -1.1091128016e-13 -1.6764367672e-14 -1.2190248810e-13 -1.0869083411e-13 -3.5527136788e-15 3.9968028887e-15 3.7747582837e-15
4.3300e-02 2.0898703356e+00 2.0828547903e+00 -1.0632959600e-03 6.4176750479e-14 1.7296570989e+00 1.7336506973e+00 -1.2012613126e-13 -1.0763612224e-13 -1.5210055437e-14 -1.1990408666e-13 -1.0919043447e-13 -1.7541523789e-14 3.9968028887e-15 3.7747582837e-15
4.3400e-02 2.0898699212e+00 2.0828547903e+00 -1.0634940429e-03 6.3537115093e-14 1.7298542401e+00 1.7338818715e+00 -1.2079226508e-13 -1.1191048088e-13 -8.2156503822e-15 -1.1890488594e-13 -1.0852430066e-13 -6.5503158453e-15 4.2188474936e-15 3.7747582837e-15
4.3500e-02 2.0898695097e+00 2.0828547903e+00 -1.0636907334e-03 6.7801351005e-14 1.7300507165e+00 1.7341123567e+00 -1.2201351041e-13 -1.0613732115e-13 -4.1078251911e-15 -1.1923795284e-13 -1.1129985822e-13 -1.9984014443e-15 4.2188474936e-15 3.7747582837e-15
4.3600e-02 2.0898691011e+00 2.0828547903e+00 -1.0638860428e-03 6.5242809458e-14 1.7302465322e+00 1.7343421568e+00 -1.2090328738e-13 -1.1063372440e-13 -1.0436096431e-14 -1.1968204205e-13 -1.0891287872e-13 -1.0769163339e-14 4.2188474936e-15 3.7747582837e-15
4.3700e-02 2.0898686954e+00 2.0828547903e+00 -1.0640799824e-03 6.3963538684e-14 1.7304416911e+00 1.7345712755e+00 -1.1790568522e-13 -1.0591527655e-13 -1.5099033135e-14 -1.2101430968e-13 -1.0880185641e-13 -7.2164496601e-15 4.2188474936e-15 3.7747582837e-15
4.3800e-02 2.0898682925e+00 2.0828547903e+00 -1.0642725631e-03 6.9507045370e-14 1.7306361971e+00 1.7347997166e+00 -1.2656542481e-13 -1.1124434707e-13 -4.2188474936e-15 -1.2290168883e-13 -1.1080025786e-13 -4.9960036108e-15 4.2188474936e-15 3.7747582837e-15
4.3900e-02 2.0898678924e+00 2.0828547903e+00 -1.0644637959e-03 6.6735292027e-14 1.7308300543e+00 1.7350274837e+00 -1.1812772982e-13 -1.1241008124e-13 -5.2180482157e-15 -1.2023715357e-13 -1.0963452368e-13 -3.2196467714e-15 4.2188474936e-15 3.7747582837e-15
4.4000e-02 2.0898674951e+00 2.0828547903e+00 -1.0646536915e-03 6.3110691501e-14 1.7310232665e+00 1.7352545806e+00 -1.2079226508e-13 -1.1091128016e-13 -5.2180482157e-15 -1.1834977443e-13 -1.1041167980e-13 -6.9944050551e-15 4.2188474936e-15 3.7747582837e-15
4.4100e-02 2.0898671006e+00 2.0828547903e+00 -1.0648422609e-03 6.6735292027e-14 1.7312158375e+00 1.7354810108e+00 -1.1823875212e-13 -1.1179945858e-13 -7.2164496601e-15 -1.2179146580e-13 -1.0830225605e-13 -8.1046280798e-15 3.9968028887e-15 3.7747582837e-15
4.4200e-02 2.0898667089e+00 2.0828547903e+00 -1.0650295144e-03 6.5242809458e-14 1.7314077712e+00 1.7357067780e+00 -1.2034817587e-13 -1.0902390102e-13 -5.3290705182e-15 -1.1968204205e-13 -1.0841327835e-13 -8.8817841970e-15 4.2188474936e-15 3.7747582837e-15
4.4300e-02 2.0898663198e+00 2.0828547903e+00 -1.0652154626e-03 6.5029597662e-14 1.7315990714e+00 1.7359318858e+00 -1.2145839889e-13 -1.0830225605e-13 -7.1054273576e-15 -1.2256862192e-13 -1.0680345497e-13 -2.7755575616e-15 4.2188474936e-15 3.7747582837e-15
4.4400e-02 2.0898659335e+00 2.0828547903e+00 -1.0654001159e-03 6.0978573545e-14 1.7317897418e+00 1.7361563377e+00 -1.2145839889e-13 -1.0841327835e-13 -7.5495165675e-15 -1.1934897515e-13 -1.1091128016e-13 -7.6605388699e-15 4.2188474936e-15 3.7747582837e-15
4.4500e-02 2.0898655499e+00 2.0828547903e+00 -1.0655834846e-03 6.8654198187e-14 1.7319797862e+00 1.7363801373e+00 -1.2378986725e-13 -1.0580425425e-13 -4.6629367034e-15 -1.2156942120e-13 -1.0780265569e-13 -8.1046280798e-15 4.2188474936e-15 3.7747582837e-15
4.4600e-02 2.0898651689e+00 2.0828547903e+00 -1.0657655788e-03 6.2684267910e-14 1.7321692083e+00 1.7366032880e+00 -1.2012613126e-13 -1.0630385461e-13 -5.7731597281e-15 -1.2101430968e-13 -1.0902390102e-13 -9.9920072216e-15 4.2188474936e-15 3.7747582837e-15
4.4700e-02 2.0898647906e+00 2.0828547903e+00 -1.0659464085e-03 6.1404997136e-14 1.7323580118e+00 1.7368257934e+00 -1.1868284133e-13 -1.0813572260e-13 -6.8833827527e-15 -1.1790568522e-13 -1.0613732115e-13 -1.2434497876e-14 4.2188474936e-15 3.7747582837e-15
4.4800e-02 2.0898644149e+00 2.0828547903e+00 -1.0661259837e-03 7.0359892552e-14 1.7325462004e+00 1.7370476568e+00 -1.2068124278e-13 -1.0741407763e-13 -8.8817841970e-16 -1.1679546219e-13 -1.0952350138e-13 -7.1054273576e-15 4.2188474936e-15 3.7747582837e-15
4.4900e-02 2.0898640419e+00 2.0828547903e+00 -1.0663043142e-03 6.3750326888e-14 1.7327337776e+00 1.7372688818e+00 -1.2179146580e-13 -1.0774714454e-13 -7.1054273576e-15 -1.1857181903e-13 -1.0813572260e-13 -9.4368957093e-15 4.2188474936e-15 3.7747582837e-15
4.5000e-02 2.0898636714e+00 2.0828547903e+00 -1.0664814097e-03 6.4816385866e-14 1.7329207471e+00 1.7374894716e+00 -1.1768364061e-13 -1.0874634526e-13 -6.1062266354e-15 -1.2079226508e-13 -1.0513812043e-13 -3.3306690739e-15 4.2188474936e-15 3.7747582837e-15
4.5100e-02 2.0898633034e+00 2.0828547903e+00 -1.0666572797e-03 6.6735292027e-14 1.7331071125e+00 1.7377094297e+00 -1.2012613126e-13 -1.0791367799e-13 -5.9952043330e-15 -1.1968204205e-13 -1.1013412404e-13 -8.6597395921e-15 4.2188474936e-15 3.7747582837e-15
4.5200e-02 2.0898629380e+00 2.0828547903e+00 -1.0668319339e-03 6.7588139209e-14 1.7332928773e+00 1.7379287595e+00 -1.2001510896e-13 -1.0674794382e-13 0.0000000000e+00 -1.1701750680e-13 -1.1052270210e-13 -2.3314683517e-15 4.2188474936e-15 3.7747582837e-15
4.5300e-02 2.0898625752e+00 2.0828547903e+00 -1.0670053816e-03 5.7780396611e-14 1.7334780451e+00 1.7381474642e+00 -1.2279066652e-13 -1.0752509993e-13 -1.0547118734e-14 -1.1401990463e-13 -1.0730305533e-13 -5.7731597281e-15 4.2188474936e-15 3.5527136788e-15
4.5400e-02 2.0898622148e+00 2.0828547903e+00 -1.0671776319e-03 6.6095656640e-14 1.7336626193e+00 1.7383655471e+00 -1.1957101975e-13 -1.1080025786e-13 -5.9952043330e-15 -1.2512213488e-13 -1.0902390102e-13 -7.2164496601e-15 4.2188474936e-15 3.7747582837e-15
4.5500e-02 2.0898618569e+00 2.0828547903e+00 -1.0673486942e-03 6.7161715618e-14 1.7338466034e+00 1.7385830116e+00 -1.1945999745e-13 -1.0924594562e-13 -5.3290705182e-15 -1.2267964422e-13 -1.0691447727e-13 -1.3322676296e-15 4.2188474936e-15 3.7747582837e-15
4.5600e-02 2.0898615015e+00 2.0828547903e+00 -1.0675185773e-03 6.1618208932e-14 1.7340300010e+00 1.7387998609e+00 -1.2212453271e-13 -1.0652589921e-13 -4.9960036108e-15 -1.2312373343e-13 -1.0930145677e-13 -6.4392935428e-15 4.2188474936e-15 3.7747582837e-15
4.5700e-02 2.0898611485e+00 2.0828547903e+00 -1.0676872903e-03 6.4389962275e-14 1.7342128154e+00 1.7390160981e+00 -1.2256862192e-13 -1.0941247908e-13 -7.2164496601e-15 -1.1934897515e-13 -1.0791367799e-13 -4.1078251911e-15 4.2188474936e-15 3.5527136788e-15
4.5800e-02 2.0898607980e+00 2.0828547903e+00 -1.0678548420e-03 6.0978573545e-14 1.7343950500e+00 1.7392317267e+00 -1.2323475573e-13 -1.0902390102e-13 -8.9928064995e-15 -1.2445600106e-13 -1.0819123375e-13 -1.1546319456e-14 4.2188474936e-15 3.7747582837e-15
4.5900e-02 2.0898604499e+00 2.0828547903e+00 -1.0680212411e-03 6.4176750479e-14 1.7345767082e+00 1.7394467497e+00 -1.2212453271e-13 -1.1030065750e-13 -1.2212453271e-14 -1.2256862192e-13 -1.0730305533e-13 -1.1435297154e-14 4.2188474936e-15 3.7747582837e-15
4.6000e-02 2.0898601042e+00 2.0828547903e+00 -1.0681864962e-03 5.9912514567e-14 1.7347577935e+00 1.7396611703e+00 -1.1868284133e-13 -1.0730305533e-13 -1.0880185641e-14 -1.2279066652e-13 -1.1018963519e-13 -5.7731597281e-15 4.2188474936e-15 3.7747582837e-15
4.6100e-02 2.0898597608e+00 2.0828547903e+00 -1.0683506158e-03 6.9507045370e-14 1.7349383091e+00 1.7398749917e+00 -1.2034817587e-13 -1.0941247908e-13 -1.0325074129e-14 -1.2279066652e-13 -1.0852430066e-13 -3.6637359813e-15 4.2188474936e-15 3.7747582837e-15
4.6200e-02 2.0898594198e+00 2.0828547903e+00 -1.0685136084e-03 6.3963538684e-14 1.7351182583e+00 1.7400882171e+00 -1.2212453271e-13 -1.0963452368e-13 -9.9920072216e-16 -1.2201351041e-13 -1.0719203303e-13 -6.9944050551e-15 4.2188474936e-15 3.7747582837e-15
4.6300e-02 2.0898590812e+00 2.0828547903e+00 -1.0686754821e-03 6.2897479706e-14 1.7352976446e+00 1.7403008495e+00 -1.2090328738e-13 -1.1013412404e-13 -1.1102230246e-14 -1.2334577804e-13 -1.0630385461e-13 -4.2188474936e-15 4.2188474936e-15 3.7747582837e-15
4.6400e-02 2.0898587448e+00 2.0828547903e+00 -1.0688362452e-03 6.4176750479e-14 1.7354764710e+00 1.7405128921e+00 -1.2068124278e-13 -1.0902390102e-13 -8.1046280798e-15 -1.2523315718e-13 -1.0602629885e-13 -4.6629367034e-15 4.2188474936e-15 3.7747582837e-15
4.6500e-02 2.0898584108e+00 2.0828547903e+00 -1.0689959058e-03 6.2684267910e-14 1.7356547411e+00 1.7407243480e+00 -1.2312373343e-13 -1.0913492332e-13 -9.7699626167e-15 -1.1668443989e-13 -1.0641487691e-13 -1.1213252549e-14 4.2188474936e-15 3.7747582837e-15
4.6600e-02 2.0898580791e+00 2.0828547903e+00 -1.0691544719e-03 6.1618208932e-14 1.7358324578e+00 1.7409352202e+00 -1.2123635429e-13 -1.1041167980e-13 -1.2212453271e-14 -1.1834977443e-13 -1.1118883592e-13 -7.3274719625e-15 4.2188474936e-15 3.7747582837e-15
4.6700e-02 2.0898577496e+00 2.0828547903e+00 -1.0693119513e-03 6.5669233049e-14 1.7360096246e+00 1.7411455118e+00 -1.2045919817e-13 -1.1030065750e-13 -4.7739590059e-15 -1.2212453271e-13 -1.0780265569e-13 -9.4368957093e-15 4.2188474936e-15 3.7747582837e-15
4.6800e-02 2.0898574224e+00 2.0828547903e+00 -1.0694683518e-03 6.4603174071e-14 1.7361862446e+00 1.7413552259e+00 -1.2190248810e-13 -1.0830225605e-13 -3.6637359813e-15 -1.2012613126e-13 -1.0780265569e-13 -6.1062266354e-15 4.2188474936e-15 3.7747582837e-15
4.6900e-02 2.0898570974e+00 2.0828547903e+00 -1.0696236810e-03 6.5242809458e-14 1.7363623210e+00 1.7415643654e+00 -1.1990408666e-13 -1.0730305533e-13 -1.3766765505e-14 -1.1979306436e-13 -1.0863532296e-13 -6.4392935428e-15 4.2188474936e-15 3.7747582837e-15
4.7000e-02 2.0898567747e+00 2.0828547903e+00 -1.0697779467e-03 7.4410916669e-14 1.7365378570e+00 1.7417729335e+00 -1.2134737659e-13 -1.0691447727e-13 -6.7723604502e-15 -1.2134737659e-13 -1.0630385461e-13 -9.3258734069e-15 4.2188474936e-15 3.9968028887e-15
4.7100e-02 2.0898564542e+00 2.0828547903e+00 -1.0699311562e-03 5.9486090976e-14 1.7367128556e+00 1.7419809330e+00 -1.2256862192e-13 -1.0641487691e-13 -5.7731597281e-15 -1.2057022047e-13 -1.0752509993e-13 -4.3298697960e-15 4.2188474936e-15 3.7747582837e-15
4.7200e-02 2.0898561358e+00 2.0828547903e+00 -1.0700833169e-03 6.5882444844e-14 1.7368873202e+00 1.7421883671e+00 -1.2190248810e-13 -1.0913492332e-13 -2.2204460493e-15 -1.2445600106e-13 -1.0769163339e-13 -2.6645352591e-15 4.2188474936e-15 3.9968028887e-15
4.7300e-02 2.0898558197e+00 2.0828547903e+00 -1.0702344361e-03 6.1831420728e-14 1.7370612537e+00 1.7423952386e+00 -1.2012613126e-13 -1.0930145677e-13 -7.2164496601e-15 -1.2412293415e-13 -1.0902390102e-13 -4.8849813084e-15 4.2188474936e-15 3.9968028887e-15
4.7400e-02 2.0898555057e+00 2.0828547903e+00 -1.0703845211e-03 6.2044632523e-14 1.7372346594e+00 1.7426015505e+00 -1.2145839889e-13 -1.0980105714e-13 -4.1078251911e-15 -1.1957101975e-13 -1.0752509993e-13 -4.6629367034e-15 4.2188474936e-15 3.9968028887e-15
4.7500e-02 2.0898551938e+00 2.0828547903e+00 -1.0705335789e-03 6.2471056115e-14 1.7374075402e+00 1.7428073058e+00 -1.2267964422e-13 -1.0974554598e-13 -1.0658141036e-14 -1.1801670752e-13 -1.0963452368e-13 -6.9944050551e-15 4.2188474936e-15 3.9968028887e-15
4.7600e-02 2.0898548841e+00 2.0828547903e+00 -1.0706816165e-03 5.8633243794e-14 1.7375798994e+00 1.7430125075e+00 -1.1979306436e-13 -1.0674794382e-13 -1.0880185641e-14 -1.2301271113e-13 -1.1152190282e-13 -1.1435297154e-14 4.2188474936e-15 3.9968028887e-15
4.7700e-02 2.0898545765e+00 2.0828547903e+00 -1.0708286409e-03 6.1191785341e-14 1.7377517398e+00 1.7432171584e+00 -1.2101430968e-13 -1.1074474671e-13 -1.1657341759e-14 -1.2068124278e-13 -1.0780265569e-13 -3.5527136788e-15 4.2188474936e-15 3.9968028887e-15
4.7800e-02 2.0898542711e+00 2.0828547903e+00 -1.0709746589e-03 6.2044632523e-14 1.7379230647e+00 1.7434212615e+00 -1.2234657731e-13 -1.0941247908e-13 -1.0436096431e-14 -1.2323475573e-13 -1.0913492332e-13 -1.1435297154e-14 4.2188474936e-15 3.9968028887e-15
4.7900e-02 2.0898539677e+00 2.0828547903e+00 -1.0711196772e-03 6.1831420728e-14 1.7380938770e+00 1.7436248197e+00 -1.2168044350e-13 -1.0941247908e-13 -9.8809849192e-15 -1.2068124278e-13 -1.0663692152e-13 -5.8841820305e-15 4.2188474936e-15 3.9968028887e-15
4.8000e-02 2.0898536663e+00 2.0828547903e+00 -1.0712637025e-03 6.0552149954e-14 1.7382641797e+00 1.7438278359e+00 -1.1990408666e-13 -1.0824674490e-13 -1.3877787808e-14 -1.2079226508e-13 -1.0652589921e-13 -2.2204460493e-15 4.2188474936e-15 3.9968028887e-15
4.8100e-02 2.0898533671e+00 2.0828547903e+00 -1.0714067415e-03 5.6927549429e-14 1.7384339759e+00 1.7440303129e+00 -1.2290168883e-13 -1.0774714454e-13 -1.3322676296e-15 -1.1934897515e-13 -1.0863532296e-13 0.0000000000e+00 4.4408920985e-15 3.9968028887e-15
4.8200e-02 2.0898530699e+00 2.0828547903e+00 -1.0715488005e-03 6.8227774596e-14 1.7386032685e+00 1.7442322536e+00 -1.2256862192e-13 -1.0874634526e-13 -8.4376949872e-15 -1.2023715357e-13 -1.0952350138e-13 -9.5479180118e-15 4.2188474936e-15 3.7747582837e-15
4.8300e-02 2.0898527747e+00 2.0828547903e+00 -1.0716898860e-03 6.1618208932e-14 1.7387720606e+00 1.7444336610e+00 -1.1879386363e-13 -1.0880185641e-13 -5.1070259133e-15 -1.1646239528e-13 -1.0952350138e-13 -1.1435297154e-14 4.2188474936e-15 3.7747582837e-15
4.8400e-02 2.0898524816e+00 2.0828547903e+00 -1.0718300044e-03 6.2471056115e-14 1.7389403551e+00 1.7446345378e+00 -1.2212453271e-13 -1.0941247908e-13 -7.4384942650e-15 -1.2312373343e-13 -1.0780265569e-13 -3.9968028887e-15 4.2188474936e-15 3.7747582837e-15
4.8500e-02 2.0898521905e+00 2.0828547903e+00 -1.0719691620e-03 6.4816385866e-14 1.7391081549e+00 1.7448348870e+00 -1.1790568522e-13 -1.0891287872e-13 -9.5479180118e-15 -1.2201351041e-13 -1.0830225605e-13 -2.2204460493e-15 4.2188474936e-15 3.7747582837e-15
4.8600e-02 2.0898519013e+00 2.0828547903e+00 -1.0721073648e-03 6.5669233049e-14 1.7392754631e+00 1.7450347112e+00 -1.2068124278e-13 -1.0891287872e-13 -7.8825834748e-15 -1.2467804567e-13 -1.0680345497e-13 -3.7747582837e-15 4.2188474936e-15 3.7747582837e-15
4.8700e-02 2.0898516142e+00 2.0828547903e+00 -1.0722446191e-03 6.2897479706e-14 1.7394422826e+00 1.7452340135e+00 -1.2234657731e-13 -1.0980105714e-13 -4.6629367034e-15 -1.2356782264e-13 -1.0780265569e-13 -8.6597395921e-15 4.2188474936e-15 3.7747582837e-15
4.8800e-02 2.0898513290e+00 2.0828547903e+00 -1.0723809308e-03 6.3323903297e-14 1.7396086162e+00 1.7454327965e+00 -1.2168044350e-13 -1.1030065750e-13 -6.3282712404e-15 -1.2156942120e-13 -1.0969003483e-13 -9.8809849192e-15 4.2188474936e-15 3.7747582837e-15
4.8900e-02 2.0898510458e+00 2.0828547903e+00 -1.0725163061e-03 5.8420031998e-14 1.7397744670e+00 1.7456310632e+00 -1.1912693054e-13 -1.0891287872e-13 -3.5527136788e-15 -1.2001510896e-13 -1.0902390102e-13 -9.2148511044e-15 4.4408920985e-15 3.7747582837e-15
4.9000e-02 2.0898507645e+00 2.0828547903e+00 -1.0726507507e-03 5.6287914042e-14 1.7399398377e+00 1.7458288162e+00 -1.2345680034e-13 -1.0952350138e-13 -1.2323475573e-14 -1.1868284133e-13 -1.0830225605e-13 -1.0547118734e-14 4.2188474936e-15 3.7747582837e-15
4.9100e-02 2.0898504852e+00 2.0828547903e+00 -1.0727842705e-03 6.3323903297e-14 1.7401047313e+00 1.7460260585e+00 -1.1801670752e-13 -1.0913492332e-13 -1.0214051827e-14 -1.2334577804e-13 -1.0852430066e-13 -8.4376949872e-15 4.2188474936e-15 3.7747582837e-15
4.9200e-02 2.0898502078e+00 2.0828547903e+00 -1.0729168714e-03 6.0338938158e-14 1.7402691508e+00 1.7462227927e+00 -1.2101430968e-13 -1.0863532296e-13 -2.5535129566e-15 -1.1890488594e-13 -1.0652589921e-13 -1.0214051827e-14 4.2188474936e-15 3.9968028887e-15
4.9300e-02 2.0898499323e+00 2.0828547903e+00 -1.0730485589e-03 5.9699302772e-14 1.7404330989e+00 1.7464190217e+00 -1.2023715357e-13 -1.0963452368e-13 -6.3282712404e-15 -1.2101430968e-13 -1.0830225605e-13 -9.6589403142e-15 4.2188474936e-15 3.9968028887e-15
4.9400e-02 2.0898496587e+00 2.0828547903e+00 -1.0731793389e-03 6.3110691501e-14 1.7405965785e+00 1.7466147483e+00 -1.2068124278e-13 -1.0891287872e-13 -1.9984014443e-15 -1.2034817587e-13 -1.0819123375e-13 -4.5519144010e-15 4.2188474936e-15 3.9968028887e-15
4.9500e-02 2.0898493869e+00 2.0828547903e+00 -1.0733092168e-03 5.5435066859e-14 1.7407595925e+00 1.7468099751e+00 -1.2034817587e-13 -1.0580425425e-13 -8.6597395921e-15 -1.2245759962e-13 -1.1129985822e-13 -1.0880185641e-14 4.2188474936e-15 3.9968028887e-15
4.9600e-02 2.0898491171e+00 2.0828547903e+00 -1.0734381984e-03 6.5242809458e-14 1.7409221438e+00 1.7470047050e+00 -1.2079226508e-13 -1.0913492332e-13 -1.0769163339e-14 -1.2168044350e-13 -1.0730305533e-13 -1.1546319456e-14 4.2188474936e-15 3.9968028887e-15
4.9700e-02 2.0898488491e+00 2.0828547903e+00 -1.0735662889e-03 5.4369007881e-14 1.7410842351e+00 1.7471989407e+00 -1.1757261831e-13 -1.1252110355e-13 -1.0214051827e-14 -1.2012613126e-13 -1.1113332476e-13 -3.1086244690e-15 4.2188474936e-15 3.9968028887e-15
4.9800e-02 2.0898485830e+00 2.0828547903e+00 -1.0736934940e-03 6.0552149954e-14 1.7412458693e+00 1.7473926849e+00 -1.1968204205e-13 -1.0641487691e-13 -9.7699626167e-15 -1.2168044350e-13 -1.0702549957e-13 -1.2656542481e-14 4.2188474936e-15 3.9968028887e-15
4.9900e-02 2.0898483187e+00 2.0828547903e+00 -1.0738198189e-03 5.8846455589e-14 1.7414070492e+00 1.7475859403e+00 -1.1823875212e-13 -1.0830225605e-13 -2.4424906542e-15 -1.2134737659e-13 -1.1013412404e-13 2.9976021665e-15 4.2188474936e-15 3.9968028887e-15
5.0000e-02 2.0898480563e+00 2.0828547903e+00 -1.0739452691e-03 5.7780396611e-14 1.7415677777e+00 1.7477787097e+00 -1.2090328738e-13 -1.0841327835e-13 -9.7699626167e-15 -1.1934897515e-13 -1.1113332476e-13 -5.7731597281e-15 4.2188474936e-15 3.9968028887e-15
5.0100e-02 2.0898477956e+00 2.0828547903e+00 -1.0740698498e-03 6.7374927414e-14 1.7417280575e+00 1.7479709959e+00 -1.1934897515e-13 -1.1074474671e-13 -8.4376949872e-15 -1.1945999745e-13 -1.0980105714e-13 -9.8809849192e-15 4.2188474936e-15 3.9968028887e-15
5.0200e-02 2.0898475368e+00 2.0828547903e+00 -1.0741935663e-03 5.9059667385e-14 1.7418878914e+00 1.7481628014e+00 -1.2068124278e-13 -1.0774714454e-13 -5.5511151231e-15 -1.2112533199e-13 -1.0852430066e-13 -3.7747582837e-15 4.2188474936e-15 3.7747582837e-15
5.0300e-02 2.0898472798e+00 2.0828547903e+00 -1.0743164238e-03 5.3729372494e-14 1.7420472823e+00 1.7483541290e+00 -1.1912693054e-13 -1.0991207944e-13 -5.6621374256e-15 -1.1834977443e-13 -1.0780265569e-13 -1.1546319456e-14 4.4408920985e-15 3.7747582837e-15
5.0400e-02 2.0898470245e+00 2.0828547903e+00 -1.0744384275e-03 6.3537115093e-14 1.7422062328e+00 1.7485449814e+00 -1.2290168883e-13 -1.0741407763e-13 -9.5479180118e-15 -1.2201351041e-13 -1.0819123375e-13 -8.4376949872e-15 4.2188474936e-15 3.7747582837e-15
5.0500e-02 2.0898467711e+00 2.0828547903e+00 -1.0745595826e-03 5.3302948903e-14 1.7423647458e+00 1.7487353613e+00 -1.2156942120e-13 -1.0824674490e-13 -4.8849813084e-15 -1.2267964422e-13 -1.0652589921e-13 -6.6613381478e-15 4.2188474936e-15 3.7747582837e-15
5.0600e-02 2.0898465194e+00 2.0828547903e+00 -1.0746798940e-03 5.6287914042e-14 1.7425228240e+00 1.7489252713e+00 -1.1934897515e-13 -1.0580425425e-13 -4.1078251911e-15 -1.1679546219e-13 -1.1129985822e-13 -2.7755575616e-15 4.2188474936e-15 3.7747582837e-15
5.0700e-02 2.0898462694e+00 2.0828547903e+00 -1.0747993670e-03 5.9486090976e-14 1.7426804701e+00 1.7491147141e+00 -1.2367884494e-13 -1.0991207944e-13 -6.5503158453e-15 -1.2079226508e-13 -1.0863532296e-13 -2.8865798640e-15 4.2188474936e-15 3.7747582837e-15
5.0800e-02 2.0898460212e+00 2.0828547903e+00 -1.0749180065e-03 5.5648278655e-14 1.7428376870e+00 1.7493036923e+00 -1.2423395646e-13 -1.0730305533e-13 -4.8849813084e-15 -1.2090328738e-13 -1.0902390102e-13 -1.1102230246e-15 4.2188474936e-15 3.7747582837e-15
5.0900e-02 2.0898457747e+00 2.0828547903e+00 -1.0750358175e-03 5.6287914042e-14 1.7429944773e+00 1.7494922086e+00 -1.2334577804e-13 -1.0780265569e-13 -4.6629367034e-15 -1.2201351041e-13 -1.0891287872e-13 -6.3282712404e-15 4.4408920985e-15 3.7747582837e-15
5.1000e-02 2.0898455300e+00 2.0828547903e+00 -1.0751528050e-03 5.9059667385e-14 1.7431508437e+00 1.7496802657e+00 -1.2134737659e-13 -1.1041167980e-13 -7.9936057773e-15 -1.2345680034e-13 -1.0969003483e-13 -8.7707618945e-15 4.2188474936e-15 3.7747582837e-15
5.1100e-02 2.0898452869e+00 2.0828547903e+00 -1.0752689740e-03 5.9272879180e-14 1.7433067891e+00 1.7498678662e+00 -1.2267964422e-13 -1.1013412404e-13 -7.4384942650e-15 -1.2034817587e-13 -1.0769163339e-13 -5.4400928207e-15 4.2188474936e-15 3.7747582837e-15
5.1200e-02 2.0898450456e+00 2.0828547903e+00 -1.0753843294e-03 5.7780396611e-14 1.7434623160e+00 1.7500550126e+00 -1.2190248810e-13 -1.0824674490e-13 -7.9936057773e-15 -1.2334577804e-13 -1.1002310174e-13 -9.3258734069e-15 4.2188474936e-15 3.7747582837e-15
5.1300e-02 2.0898448060e+00 2.0828547903e+00 -1.0754988761e-03 5.5008643268e-14 1.7436174273e+00 1.7502417076e+00 -1.2068124278e-13 -1.1063372440e-13 -9.1038288019e-15 -1.2179146580e-13 -1.0941247908e-13 -2.7755575616e-15 4.2188474936e-15 3.7747582837e-15
5.1400e-02 2.0898445680e+00 2.0828547903e+00 -1.0756126189e-03 5.9699302772e-14 1.7437721255e+00 1.7504279538e+00 -1.2045919817e-13 -1.0802470030e-13 -4.5519144010e-15 -1.2245759962e-13 -1.0813572260e-13 -1.0103029524e-14 4.2188474936e-15 3.7747582837e-15
5.1500e-02 2.0898443317e+00 2.0828547903e+00 -1.0757255627e-03 5.9059667385e-14 1.7439264134e+00 1.7506137538e+00 -1.2345680034e-13 -1.0741407763e-13 -5.6621374256e-15 -1.1990408666e-13 -1.0719203303e-13 -3.6637359813e-15 4.4408920985e-15 3.7747582837e-15
5.1600e-02 2.0898440971e+00 2.0828547903e+00 -1.0758377123e-03 5.0104771969e-14 1.7440802936e+00 1.7507991102e+00 -1.1679546219e-13 -1.0863532296e-13 -2.8865798640e-15 -1.2145839889e-13 -1.0752509993e-13 -3.6637359813e-15 4.2188474936e-15 3.7747582837e-15
5.1700e-02 2.0898438641e+00 2.0828547903e+00 -1.0759490726e-03 5.9059667385e-14 1.7442337689e+00 1.7509840255e+00 -1.2034817587e-13 -1.0963452368e-13 -6.9944050551e-15 -1.2090328738e-13 -1.0919043447e-13 -5.3290705182e-15 4.2188474936e-15 3.7747582837e-15
5.1800e-02 2.0898436328e+00 2.0828547903e+00 -1.0760596483e-03 5.3942584290e-14 1.7443868417e+00 1.7511685023e+00 -1.2201351041e-13 -1.0624834346e-13 -8.4376949872e-15 -1.2212453271e-13 -1.0702549957e-13 -5.7731597281e-15 4.2188474936e-15 3.7747582837e-15
5.1900e-02 2.0898434031e+00 2.0828547903e+00 -1.0761694443e-03 6.2684267910e-14 1.7445395149e+00 1.7513525432e+00 -1.2123635429e-13 -1.0830225605e-13 -7.6605388699e-15 -1.2101430968e-13 -1.0930145677e-13 -8.4376949872e-15 4.2188474936e-15 3.7747582837e-15
5.2000e-02 2.0898431750e+00 2.0828547903e+00 -1.0762784653e-03 6.2257844319e-14 1.7446917911e+00 1.7515361506e+00 -1.2301271113e-13 -1.0791367799e-13 -5.1070259133e-15 -1.1890488594e-13 -1.0869083411e-13 -6.6613381478e-15 4.4408920985e-15 3.7747582837e-15
5.2100e-02 2.0898429485e+00 2.0828547903e+00 -1.0763867161e-03 5.5008643268e-14 1.7448436728e+00 1.7517193272e+00 -1.1912693054e-13 -1.0841327835e-13 -9.7699626167e-15 -1.2190248810e-13 -1.1013412404e-13 -1.0547118734e-14 4.4408920985e-15 3.7747582837e-15
5.2200e-02 2.0898427236e+00 2.0828547903e+00 -1.0764942014e-03 6.0125726363e-14 1.7449951627e+00 1.7519020754e+00 -1.2256862192e-13 -1.0852430066e-13 -9.7699626167e-15 -1.2123635429e-13 -1.0863532296e-13 -4.8849813084e-15 4.4408920985e-15 3.7747582837e-15
5.2300e-02 2.0898425004e+00 2.0828547903e+00 -1.0766009259e-03 5.2023678130e-14 1.7451462634e+00 1.7520843978e+00 -1.2045919817e-13 -1.1030065750e-13 -8.4376949872e-15 -1.2123635429e-13 -1.1252110355e-13 -9.8809849192e-15 4.4408920985e-15 3.7747582837e-15
5.2400e-02 2.0898422787e+00 2.0828547903e+00 -1.0767068944e-03 5.4369007881e-14 1.7452969774e+00 1.7522662968e+00 -1.2134737659e-13 -1.0763612224e-13 -2.7755575616e-15 -1.2168044350e-13 -1.0552669849e-13 -8.6597395921e-15 4.4408920985e-15 3.7747582837e-15
5.2500e-02 2.0898420586e+00 2.0828547903e+00 -1.0768121116e-03 5.8206820202e-14 1.7454473075e+00 1.7524477750e+00 -1.1846079673e-13 -1.0891287872e-13 -9.1038288019e-15 -1.2367884494e-13 -1.0919043447e-13 -8.6597395921e-15 4.4408920985e-15 3.7747582837e-15
5.2600e-02 2.0898418400e+00 2.0828547903e+00 -1.0769165823e-03 5.7567184815e-14 1.7455972561e+00 1.7526288347e+00 -1.1857181903e-13 -1.0941247908e-13 -9.8809849192e-15 -1.2234657731e-13 -1.1118883592e-13 2.1094237468e-15 4.4408920985e-15 3.7747582837e-15
5.2700e-02 2.0898416230e+00 2.0828547903e+00 -1.0770203111e-03 5.3302948903e-14 1.7457468259e+00 1.7528094786e+00 -1.2090328738e-13 -1.0924594562e-13 -5.7731597281e-15 -1.1890488594e-13 -1.0969003483e-13 -8.7707618945e-15 4.4408920985e-15 3.7747582837e-15
5.2800e-02 2.0898414075e+00 2.0828547903e+00 -1.0771233026e-03 5.0317983765e-14 1.7458960193e+00 1.7529897089e+00 -1.1790568522e-13 -1.0524914273e-13 -5.1070259133e-15 -1.1879386363e-13 -1.0969003483e-13 -8.2156503822e-15 4.4408920985e-15 3.7747582837e-15
5.2900e-02 2.0898411936e+00 2.0828547903e+00 -1.0772255618e-03 5.3942584290e-14 1.7460448389e+00 1.7531695283e+00 -1.1923795284e-13 -1.0813572260e-13 -6.1062266354e-15 -1.2323475573e-13 -1.0891287872e-13 -7.6605388699e-15 4.4408920985e-15 3.7747582837e-15
5.3000e-02 2.0898409812e+00 2.0828547903e+00 -1.0773270931e-03 5.5008643268e-14 1.7461932873e+00 1.7533489390e+00 -1.2223555501e-13 -1.0902390102e-13 -1.1102230246e-14 -1.2334577804e-13 -1.0741407763e-13 -5.7731597281e-15 4.4408920985e-15 3.7747582837e-15
5.3100e-02 2.0898407703e+00 2.0828547903e+00 -1.0774279014e-03 5.7780396611e-14 1.7463413670e+00 1.7535279434e+00 -1.2123635429e-13 -1.1191048088e-13 -1.0436096431e-14 -1.1812772982e-13 -1.0919043447e-13 -3.2196467714e-15 4.4408920985e-15 3.7747582837e-15
5.3200e-02 2.0898405609e+00 2.0828547903e+00 -1.0775279912e-03 5.8846455589e-14 1.7464890805e+00 1.7537065441e+00 -1.2145839889e-13 -1.1030065750e-13 -1.0547118734e-14 -1.1968204205e-13 -1.0919043447e-13 -6.4392935428e-15 4.4408920985e-15 3.7747582837e-15
5.3300e-02 2.0898403530e+00 2.0828547903e+00 -1.0776273674e-03 5.8420031998e-14 1.7466364303e+00 1.7538847434e+00 -1.1846079673e-13 -1.0813572260e-13 -7.5495165675e-15 -1.1945999745e-13 -1.0680345497e-13 -7.2164496601e-15 4.4408920985e-15 3.7747582837e-15
5.3400e-02 2.0898401465e+00 2.0828547903e+00 -1.0777260345e-03 5.6074702246e-14 1.7467834189e+00 1.7540625436e+00 -1.2001510896e-13 -1.0880185641e-13 -5.3290705182e-15 -1.2201351041e-13 -1.0930145677e-13 1.9984014443e-15 4.4408920985e-15 3.7747582837e-15
5.3500e-02 2.0898399416e+00 2.0828547903e+00 -1.0778239974e-03 5.1384042743e-14 1.7469300487e+00 1.7542399471e+00 -1.2101430968e-13 -1.0791367799e-13 -1.1768364061e-14 -1.2134737659e-13 -1.0791367799e-13 -5.1070259133e-15 4.4408920985e-15 3.9968028887e-15
5.3600e-02 2.0898397381e+00 2.0828547903e+00 -1.0779212605e-03 5.3942584290e-14 1.7470763223e+00 1.7544169563e+00 -1.1990408666e-13 -1.0874634526e-13 -7.1054273576e-15 -1.1923795284e-13 -1.0719203303e-13 -3.6637359813e-15 4.4408920985e-15 3.7747582837e-15
5.3700e-02 2.0898395361e+00 2.0828547903e+00 -1.0780178288e-03 5.7353973020e-14 1.7472222420e+00 1.7545935734e+00 -1.2168044350e-13 -1.0874634526e-13 -7.6605388699e-15 -1.2301271113e-13 -1.0769163339e-13 -7.8825834748e-15 4.6629367034e-15 3.9968028887e-15
5.3800e-02 2.0898393355e+00 2.0828547903e+00 -1.0781137068e-03 5.8846455589e-14 1.7473678103e+00 1.7547698009e+00 -1.2001510896e-13 -1.1102230246e-13 -1.2989609388e-14 -1.2134737659e-13 -1.0902390102e-13 -2.7755575616e-15 4.4408920985e-15 3.9968028887e-15
5.3900e-02 2.0898391363e+00 2.0828547903e+00 -1.0782088992e-03 4.9038712991e-14 1.7475130297e+00 1.7549456409e+00 -1.1846079673e-13 -1.0652589921e-13 -5.6621374256e-15 -1.2101430968e-13 -1.0852430066e-13 -5.6621374256e-15 4.4408920985e-15 3.9968028887e-15
5.4000e-02 2.0898389386e+00 2.0828547903e+00 -1.0783034108e-03 6.3750326888e-14 1.7476579025e+00 1.7551210959e+00 -1.2112533199e-13 -1.0991207944e-13 -6.2172489379e-15 -1.2279066652e-13 -1.0819123375e-13 -1.1213252549e-14 4.4408920985e-15 3.9968028887e-15
5.4100e-02 2.0898387423e+00 2.0828547903e+00 -1.0783972462e-03 4.8612289400e-14 1.7478024312e+00 1.7552961680e+00 -1.2312373343e-13 -1.0624834346e-13 -7.7715611724e-15 -1.2212453271e-13 -1.0763612224e-13 -2.6645352591e-15 4.6629367034e-15 3.9968028887e-15
5.4200e-02 2.0898385474e+00 2.0828547903e+00 -1.0784904101e-03 5.9699302772e-14 1.7479466181e+00 1.7554708595e+00 -1.1746159601e-13 -1.0874634526e-13 -7.4384942650e-15 -1.1657341759e-13 -1.0652589921e-13 -4.7739590059e-15 4.6629367034e-15 3.9968028887e-15
5.4300e-02 2.0898383539e+00 2.0828547903e+00 -1.0785829072e-03 5.9699302772e-14 1.7480904656e+00 1.7556451726e+00 -1.2112533199e-13 -1.0891287872e-13 -5.4400928207e-15 -1.2312373343e-13 -1.0902390102e-13 -9.7699626167e-15 4.6629367034e-15 3.9968028887e-15
5.4400e-02 2.0898381618e+00 2.0828547903e+00 -1.0786747423e-03 5.8633243794e-14 1.7482339760e+00 1.7558191097e+00 -1.1723955140e-13 -1.1102230246e-13 -7.3274719625e-15 -1.2378986725e-13 -1.0763612224e-13 -1.9984014443e-15 4.4408920985e-15 3.9968028887e-15
5.4500e-02 2.0898379710e+00 2.0828547903e+00 -1.0787659200e-03 4.8825501195e-14 1.7483771518e+00 1.7559926728e+00 -1.2045919817e-13 -1.0774714454e-13 -4.6629367034e-15 -1.1812772982e-13 -1.0852430066e-13 -8.2156503822e-15 4.4408920985e-15 3.9968028887e-15
5.4600e-02 2.0898377816e+00 2.0828547903e+00 -1.0788564451e-03 5.9486090976e-14 1.7485199951e+00 1.7561658642e+00 -1.2057022047e-13 -1.0930145677e-13 -4.1078251911e-15 -1.1868284133e-13 -1.0852430066e-13 -3.6637359813e-15 4.4408920985e-15 3.9968028887e-15
5.4700e-02 2.0898375936e+00 2.0828547903e+00 -1.0789463222e-03 6.0125726363e-14 1.7486625084e+00 1.7563386860e+00 -1.2190248810e-13 -1.0991207944e-13 -5.7731597281e-15 -1.1846079673e-13 -1.1068923556e-13 -3.4416913763e-15 4.4408920985e-15 3.9968028887e-15
5.4800e-02 2.0898374069e+00 2.0828547903e+00 -1.0790355561e-03 5.9059667385e-14 1.7488046940e+00 1.7565111405e+00 -1.2245759962e-13 -1.0730305533e-13 -6.9944050551e-15 -1.2290168883e-13 -1.0980105714e-13 -7.8825834748e-15 4.4408920985e-15 3.9968028887e-15
5.4900e-02 2.0898372215e+00 2.0828547903e+00 -1.0791241514e-03 5.2236889925e-14 1.7489465540e+00 1.7566832298e+00 -1.2279066652e-13 -1.0852430066e-13 -1.5543122345e-15 -1.1923795284e-13 -1.0680345497e-13 -3.3306690739e-16 4.4408920985e-15 3.9968028887e-15
5.5000e-02 2.0898370375e+00 2.0828547903e+00 -1.0792121129e-03 5.9059667385e-14 1.7490880909e+00 1.7568549559e+00 -1.2156942120e-13 -1.0813572260e-13 -4.1078251911e-15 -1.1679546219e-13 -1.0830225605e-13 -3.5527136788e-15 4.4408920985e-15 3.9968028887e-15
5.5100e-02 2.0898368548e+00 2.0828547903e+00 -1.0792994453e-03 4.9251924787e-14 1.7492293067e+00 1.7570263210e+00 -1.1957101975e-13 -1.1080025786e-13 -6.4392935428e-15 -1.2256862192e-13 -1.0852430066e-13 -5.4400928207e-15 4.4408920985e-15 3.9968028887e-15
5.5200e-02 2.0898366734e+00 2.0828547903e+00 -1.0793861533e-03 5.1810466334e-14 1.7493702038e+00 1.7571973273e+00 -1.1945999745e-13 -1.0680345497e-13 -4.4408920985e-15 -1.2057022047e-13 -1.0952350138e-13 -7.4384942650e-15 4.4408920985e-15 3.9968028887e-15
5.5300e-02 2.0898364933e+00 2.0828547903e+00 -1.0794722416e-03 5.4582219677e-14 1.7495107845e+00 1.7573679767e+00 -1.2201351041e-13 -1.0880185641e-13 -6.7723604502e-15 -1.2023715357e-13 -1.1091128016e-13 -5.3290705182e-15 4.4408920985e-15 3.9968028887e-15
5.5400e-02 2.0898363145e+00 2.0828547903e+00 -1.0795577150e-03 4.7972654013e-14 1.7496510508e+00 1.7575382713e+00 -1.1779466291e-13 -1.0874634526e-13 1.6653345369e-15 -1.1912693054e-13 -1.0913492332e-13 -6.5503158453e-15 4.4408920985e-15 3.9968028887e-15
5.5500e-02 2.0898361369e+00 2.0828547903e+00 -1.0796425781e-03 5.8206820202e-14 1.7497910049e+00 1.7577082132e+00 -1.2123635429e-13 -1.0674794382e-13 -9.4368957093e-15 -1.1934897515e-13 -1.1013412404e-13 -3.8857805862e-15 4.4408920985e-15 3.9968028887e-15
5.5600e-02 2.0898359607e+00 2.0828547903e+00 -1.0797268357e-03 5.5008643268e-14 1.7499306492e+00 1.7578778045e+00 -1.2023715357e-13 -1.0963452368e-13 -6.2172489379e-15 -1.1890488594e-13 -1.1052270210e-13 -3.6637359813e-15 4.4408920985e-15 3.9968028887e-15
5.5700e-02 2.0898357857e+00 2.0828547903e+00 -1.0798104924e-03 5.9486090976e-14 1.7500699856e+00 1.7580470470e+00 -1.2145839889e-13 -1.1229905894e-13 -8.8817841970e-15 -1.2290168883e-13 -1.0919043447e-13 -3.3306690739e-15 4.4408920985e-15 3.9968028887e-15
5.5800e-02 2.0898356119e+00 2.0828547903e+00 -1.0798935530e-03 5.6501125837e-14 1.7502090163e+00 1.7582159428e+00 -1.2190248810e-13 -1.0980105714e-13 -8.4376949872e-15 -1.2190248810e-13 -1.0841327835e-13 -7.4384942650e-15 4.4408920985e-15 3.9968028887e-15
5.5900e-02 2.0898354393e+00 2.0828547903e+00 -1.0799760221e-03 5.9912514567e-14 1.7503477435e+00 1.7583844939e+00 -1.2212453271e-13 -1.1274314815e-13 -9.3258734069e-15 -1.1779466291e-13 -1.0880185641e-13 -9.1038288019e-15 4.4408920985e-15 3.9968028887e-15
5.6000e-02 2.0898352680e+00 2.0828547903e+00 -1.0800579045e-03 5.9912514567e-14 1.7504861692e+00 1.7585527023e+00 -1.2045919817e-13 -1.1041167980e-13 -5.5511151231e-15 -1.1890488594e-13 -1.0791367799e-13 -9.3258734069e-15 4.4408920985e-15 3.9968028887e-15
5.6100e-02 2.0898350980e+00 2.0828547903e+00 -1.0801392049e-03 5.1597254538e-14 1.7506242956e+00 1.7587205698e+00 -1.1834977443e-13 -1.0841327835e-13 -1.2101430968e-14 -1.2179146580e-13 -1.0819123375e-13 -3.8857805862e-15 4.4408920985e-15 3.9968028887e-15
5.6200e-02 2.0898349291e+00 2.0828547903e+00 -1.0802199280e-03 4.6266959648e-14 1.7507621246e+00 1.7588880983e+00 -1.2101430968e-13 -1.0641487691e-13 -9.7699626167e-15 -1.1912693054e-13 -1.0880185641e-13 -7.2164496601e-15 4.4408920985e-15 3.9968028887e-15
5.6300e-02 2.0898347614e+00 2.0828547903e+00 -1.0803000784e-03 5.6714337633e-14 1.7508996584e+00 1.7590552899e+00 -1.2012613126e-13 -1.0924594562e-13 -5.9952043330e-15 -1.2201351041e-13 -1.0563772079e-13 -2.4424906542e-15 4.4408920985e-15 3.9968028887e-15
5.6400e-02 2.0898345949e+00 2.0828547903e+00 -1.0803796608e-03 5.6501125837e-14 1.7510368990e+00 1.7592221463e+00 -1.2156942120e-13 -1.1013412404e-13 -3.9968028887e-15 -1.1735057370e-13 -1.0641487691e-13 -2.7755575616e-15 4.4408920985e-15 3.9968028887e-15
5.6500e-02 2.0898344296e+00 2.0828547903e+00 -1.0804586799e-03 5.4795431472e-14 1.7511738484e+00 1.7593886695e+00 -1.2156942120e-13 -1.1202150318e-13 -3.4416913763e-15 -1.2123635429e-13 -1.0841327835e-13 -5.9952043330e-15 4.4408920985e-15 3.9968028887e-15
5.6600e-02 2.0898342654e+00 2.0828547903e+00 -1.0805371404e-03 5.1384042743e-14 1.7513105085e+00 1.7595548612e+00 -1.2090328738e-13 -1.0674794382e-13 -8.9928064995e-15 -1.1990408666e-13 -1.0913492332e-13 -1.1879386363e-14 4.4408920985e-15 3.9968028887e-15
5.6700e-02 2.0898341024e+00 2.0828547903e+00 -1.0806150468e-03 5.6501125837e-14 1.7514468814e+00 1.7597207233e+00 -1.2245759962e-13 -1.0624834346e-13 -5.9952043330e-15 -1.2279066652e-13 -1.0830225605e-13 -7.2164496601e-15 4.4408920985e-15 3.9968028887e-15
5.6800e-02 2.0898339406e+00 2.0828547903e+00 -1.0806924040e-03 4.9891560173e-14 1.7515829690e+00 1.7598862577e+00 -1.2179146580e-13 -1.0780265569e-13 -3.6637359813e-15 -1.1923795284e-13 -1.0741407763e-13 -2.1094237468e-15 4.4408920985e-15 3.9968028887e-15
5.6900e-02 2.0898337799e+00 2.0828547903e+00 -1.0807692164e-03 5.2876525312e-14 1.7517187732e+00 1.7600514661e+00 -1.2234657731e-13 -1.1080025786e-13 -5.1070259133e-15 -1.1979306436e-13 -1.0830225605e-13 -6.8833827527e-15 4.4408920985e-15 3.9968028887e-15
5.7000e-02 2.0898336203e+00 2.0828547903e+00 -1.0808454887e-03 6.0552149954e-14 1.7518542961e+00 1.7602163502e+00 -1.2190248810e-13 -1.0863532296e-13 -9.5479180118e-15 -1.2123635429e-13 -1.0969003483e-13 -6.8833827527e-15 4.6629367034e-15 3.9968028887e-15
5.7100e-02 2.0898334619e+00 2.0828547903e+00 -1.0809212256e-03 5.5861490451e-14 1.7519895394e+00 1.7603809119e+00 -1.2201351041e-13 -1.1124434707e-13 -4.8849813084e-15 -1.1990408666e-13 -1.1168843628e-13 -8.9928064995e-15 4.6629367034e-15 3.9968028887e-15
5.7200e-02 2.0898333046e+00 2.0828547903e+00 -1.0809964316e-03 5.3302948903e-14 1.7521245050e+00 1.7605451528e+00 -1.2345680034e-13 -1.0891287872e-13 -9.3258734069e-15 -1.2245759962e-13 -1.0530465389e-13 -7.1054273576e-15 4.4408920985e-15 3.9968028887e-15
5.7300e-02 2.0898331483e+00 2.0828547903e+00 -1.0810711113e-03 5.3942584290e-14 1.7522591949e+00 1.7607090748e+00 -1.2234657731e-13 -1.0991207944e-13 -1.9984014443e-15 -1.2290168883e-13 -1.0930145677e-13 -5.4400928207e-15 4.6629367034e-15 3.9968028887e-15
5.7400e-02 2.0898329932e+00 2.0828547903e+00 -1.0811452693e-03 4.9465136582e-14 1.7523936108e+00 1.7608726794e+00 -1.2390088955e-13 -1.0663692152e-13 -5.8841820305e-15 -1.2390088955e-13 -1.0891287872e-13 -2.4424906542e-15 4.6629367034e-15 3.9968028887e-15
5.7500e-02 2.0898328391e+00 2.0828547903e+00 -1.0812189101e-03 5.5008643268e-14 1.7525277546e+00 1.7610359685e+00 -1.1968204205e-13 -1.0830225605e-13 -7.1054273576e-15 -1.1979306436e-13 -1.0980105714e-13 -7.4384942650e-15 4.6629367034e-15 3.9968028887e-15
5.7600e-02 2.0898326861e+00 2.0828547903e+00 -1.0812920384e-03 5.3089737108e-14 1.7526616282e+00 1.7611989435e+00 -1.2101430968e-13 -1.0841327835e-13 -1.2656542481e-14 -1.1790568522e-13 -1.0780265569e-13 -3.5527136788e-15 4.6629367034e-15 3.9968028887e-15
5.7700e-02 2.0898325342e+00 2.0828547903e+00 -1.0813646585e-03 5.2236889925e-14 1.7527952332e+00 1.7613616063e+00 -1.1801670752e-13 -1.0802470030e-13 -6.8833827527e-15 -1.2179146580e-13 -1.0952350138e-13 -7.1054273576e-15 4.6629367034e-15 3.9968028887e-15
5.7800e-02 2.0898323833e+00 2.0828547903e+00 -1.0814367751e-03 5.3729372494e-14 1.7529285715e+00 1.7615239583e+00 -1.2212453271e-13 -1.0830225605e-13 -3.3306690739e-15 -1.2123635429e-13 -1.1102230246e-13 -5.8841820305e-15 4.6629367034e-15 4.2188474936e-15
5.7900e-02 2.0898322335e+00 2.0828547903e+00 -1.0815083925e-03 5.1597254538e-14 1.7530616447e+00 1.7616860013e+00 -1.2279066652e-13 -1.0930145677e-13 -1.0658141036e-14 -1.2101430968e-13 -1.0769163339e-13 -1.0214051827e-14 4.6629367034e-15 4.2188474936e-15
5.8000e-02 2.0898320847e+00 2.0828547903e+00 -1.0815795154e-03 5.2663313516e-14 1.7531944548e+00 1.7618477368e+00 -1.2134737659e-13 -1.0791367799e-13 -6.5503158453e-15 -1.1779466291e-13 -1.0930145677e-13 -9.1038288019e-15 4.6629367034e-15 3.9968028887e-15
5.8100e-02 2.0898319369e+00 2.0828547903e+00 -1.0816501481e-03 5.8420031998e-14 1.7533270033e+00 1.7620091664e+00 -1.1923795284e-13 -1.0830225605e-13 -3.1086244690e-15 -1.2057022047e-13 -1.0752509993e-13 -6.4392935428e-15 4.6629367034e-15 4.2188474936e-15
5.8200e-02 2.0898317902e+00 2.0828547903e+00 -1.0817202950e-03 5.7993608407e-14 1.7534592919e+00 1.7621702916e+00 -1.1990408666e-13 -1.1174394743e-13 -5.5511151231e-15 -1.2556622409e-13 -1.0913492332e-13 -2.7755575616e-15 4.6629367034e-15 4.2188474936e-15
5.8300e-02 2.0898316444e+00 2.0828547903e+00 -1.0817899606e-03 5.3729372494e-14 1.7535913224e+00 1.7623311140e+00 -1.1990408666e-13 -1.1229905894e-13 -1.5321077740e-14 -1.1779466291e-13 -1.0619283231e-13 -6.9944050551e-15 4.6629367034e-15 4.2188474936e-15
5.8400e-02 2.0898314997e+00 2.0828547903e+00 -1.0818591493e-03 5.0531195560e-14 1.7537230963e+00 1.7624916352e+00 -1.2068124278e-13 -1.0841327835e-13 -4.6629367034e-15 -1.2267964422e-13 -1.1113332476e-13 -1.5543122345e-15 4.6629367034e-15 4.2188474936e-15
5.8500e-02 2.0898313559e+00 2.0828547903e+00 -1.0819278654e-03 5.7993608407e-14 1.7538546154e+00 1.7626518565e+00 -1.1790568522e-13 -1.0841327835e-13 -4.4408920985e-15 -1.2057022047e-13 -1.1080025786e-13 -1.9984014443e-15 4.6629367034e-15 4.2188474936e-15
5.8600e-02 2.0898312131e+00 2.0828547903e+00 -1.0819961132e-03 5.2663313516e-14 1.7539858812e+00 1.7628117796e+00 -1.1968204205e-13 -1.0891287872e-13 -3.9968028887e-15 -1.2112533199e-13 -1.0769163339e-13 -1.0880185641e-14 4.6629367034e-15 4.2188474936e-15
5.8700e-02 2.0898310713e+00 2.0828547903e+00 -1.0820638972e-03 5.9699302772e-14 1.7541168954e+00 1.7629714058e+00 -1.2023715357e-13 -1.1002310174e-13 -5.1070259133e-15 -1.2057022047e-13 -1.1018963519e-13 -1.0325074129e-14 4.6629367034e-15 3.9968028887e-15
5.8800e-02 2.0898309305e+00 2.0828547903e+00 -1.0821312214e-03 5.2663313516e-14 1.7542476595e+00 1.7631307366e+00 -1.2156942120e-13 -1.0874634526e-13 -6.9944050551e-15 -1.2179146580e-13 -1.0880185641e-13 -3.4416913763e-15 4.6629367034e-15 3.9968028887e-15
5.8900e-02 2.0898307906e+00 2.0828547903e+00 -1.0821980903e-03 5.5648278655e-14 1.7543781750e+00 1.7632897735e+00 -1.2034817587e-13 -1.1030065750e-13 -7.6605388699e-15 -1.1812772982e-13 -1.0713652188e-13 -4.3298697960e-15 4.6629367034e-15 3.9968028887e-15
5.9000e-02 2.0898306516e+00 2.0828547903e+00 -1.0822645081e-03 5.3516160699e-14 1.7545084437e+00 1.7634485178e+00 -1.1890488594e-13 -1.0702549957e-13 -6.4392935428e-15 -1.2101430968e-13 -1.0852430066e-13 -5.5511151231e-15 4.6629367034e-15 3.9968028887e-15
5.9100e-02 2.0898305136e+00 2.0828547903e+00 -1.0823304789e-03 4.7546230422e-14 1.7546384668e+00 1.7636069711e+00 -1.2123635429e-13 -1.0780265569e-13 -4.4408920985e-15 -1.2145839889e-13 -1.0902390102e-13 -1.1990408666e-14 4.6629367034e-15 4.2188474936e-15
5.9200e-02 2.0898303765e+00 2.0828547903e+00 -1.0823960070e-03 4.8825501195e-14 1.7547682461e+00 1.7637651345e+00 -1.2134737659e-13 -1.0863532296e-13 -3.1086244690e-15 -1.2334577804e-13 -1.0880185641e-13 -6.4392935428e-15 4.6629367034e-15 3.9968028887e-15
5.9300e-02 2.0898302403e+00 2.0828547903e+00 -1.0824610964e-03 5.0104771969e-14 1.7548977829e+00 1.7639230096e+00 -1.2578826869e-13 -1.0952350138e-13 -6.2172489379e-15 -1.2112533199e-13 -1.0830225605e-13 -3.8857805862e-15 4.6629367034e-15 3.9968028887e-15
5.9400e-02 2.0898301051e+00 2.0828547903e+00 -1.0825257514e-03 6.0338938158e-14 1.7550270788e+00 1.7640805977e+00 -1.2090328738e-13 -1.0780265569e-13 -6.8833827527e-15 -1.2401191185e-13 -1.0869083411e-13 -8.8817841970e-15 4.6629367034e-15 3.9968028887e-15
5.9500e-02 2.0898299707e+00 2.0828547903e+00 -1.0825899761e-03 5.2450101721e-14 1.7551561352e+00 1.7642379001e+00 -1.2134737659e-13 -1.0863532296e-13 -5.8841820305e-15 -1.2179146580e-13 -1.0913492332e-13 -8.1046280798e-15 4.6629367034e-15 3.9968028887e-15
5.9600e-02 2.0898298372e+00 2.0828547903e+00 -1.0826537744e-03 5.6501125837e-14 1.7552849534e+00 1.7643949181e+00 -1.1979306436e-13 -1.0841327835e-13 -3.4416913763e-15 -1.2245759962e-13 -1.0852430066e-13 -5.6621374256e-15 4.6629367034e-15 3.9968028887e-15
5.9700e-02 2.0898297046e+00 2.0828547903e+00 -1.0827171504e-03 5.4369007881e-14 1.7554135351e+00 1.7645516531e+00 -1.2057022047e-13 -1.0624834346e-13 -7.1054273576e-15 -1.1723955140e-13 -1.0591527655e-13 -3.9968028887e-15 4.6629367034e-15 3.9968028887e-15
5.9800e-02 2.0898295729e+00 2.0828547903e+00 -1.0827801081e-03 5.3516160699e-14 1.7555418815e+00 1.7647081062e+00 -1.2190248810e-13 -1.1024514635e-13 -5.7731597281e-15 -1.2501111257e-13 -1.0880185641e-13 -5.9952043330e-15 4.6629367034e-15 3.9968028887e-15
5.9900e-02 2.0898294421e+00 2.0828547903e+00 -1.0828426516e-03 5.5861490451e-14 1.7556699940e+00 1.7648642789e+00 -1.2034817587e-13 -1.0802470030e-13 -2.1094237468e-15 -1.2234657731e-13 -1.0991207944e-13 -5.4400928207e-15 4.6629367034e-15 3.9968028887e-15
6.0000e-02 2.0898293121e+00 2.0828547903e+00 -1.0829047846e-03 5.0744407356e-14 1.7557978741e+00 1.7650201723e+00 -1.1823875212e-13 -1.0841327835e-13 -1.0658141036e-14 -1.2168044350e-13 -1.0819123375e-13 -2.1094237468e-15 4.4408920985e-15 3.9968028887e-15
6.0100e-02 2.0898291830e+00 2.0828547903e+00 -1.0829665112e-03 5.4582219677e-14 1.7559255229e+00 1.7651757877e+00 -1.2012613126e-13 -1.0763612224e-13 -6.9944050551e-15 -1.1934897515e-13 -1.0752509993e-13 -1.0991207944e-14 4.6629367034e-15 4.2188474936e-15
6.0200e-02 2.0898290547e+00 2.0828547903e+00 -1.0830278352e-03 4.7119806830e-14 1.7560529420e+00 1.7653311263e+00 -1.2123635429e-13 -1.1074474671e-13 -2.5535129566e-15 -1.2057022047e-13 -1.1002310174e-13 -1.6653345369e-14 4.6629367034e-15 4.2188474936e-15
6.0300e-02 2.0898289272e+00 2.0828547903e+00 -1.0830887604e-03 5.0744407356e-14 1.7561801326e+00 1.7654861893e+00 -1.2179146580e-13 -1.0613732115e-13 -3.2196467714e-15 -1.1957101975e-13 -1.0663692152e-13 -3.6637359813e-15 4.6629367034e-15 4.2188474936e-15
6.0400e-02 2.0898288006e+00 2.0828547903e+00 -1.0831492907e-03 5.2450101721e-14 1.7563070960e+00 1.7656409780e+00 -1.1846079673e-13 -1.0952350138e-13 -7.5495165675e-15 -1.1723955140e-13 -1.0880185641e-13 -2.3314683517e-15 4.6629367034e-15 4.2188474936e-15
6.0500e-02 2.0898286748e+00 2.0828547903e+00 -1.0832094298e-03 5.4795431472e-14 1.7564338335e+00 1.7657954934e+00 -1.1812772982e-13 -1.0763612224e-13 -7.1054273576e-15 -1.2223555501e-13 -1.0680345497e-13 -7.8825834748e-15 4.6629367034e-15 4.2188474936e-15
6.0600e-02 2.0898285497e+00 2.0828547903e+00 -1.0832691814e-03 5.0104771969e-14 1.7565603463e+00 1.7659497368e+00 -1.2612133560e-13 -1.0630385461e-13 -3.3306690739e-15 -1.2034817587e-13 -1.0913492332e-13 -8.8817841970e-15 4.6629367034e-15 4.2188474936e-15
6.0700e-02 2.0898284255e+00 2.0828547903e+00 -1.0833285493e-03 5.0104771969e-14 1.7566866358e+00 1.7661037093e+00 -1.2123635429e-13 -1.0730305533e-13 -9.1038288019e-15 -1.2168044350e-13 -1.0891287872e-13 -1.1102230246e-16 4.6629367034e-15 4.2188474936e-15
6.0800e-02 2.0898283021e+00 2.0828547903e+00 -1.0833875372e-03 6.0338938158e-14 1.7568127031e+00 1.7662574121e+00 -1.2501111257e-13 -1.0880185641e-13 -2.3314683517e-15 -1.2023715357e-13 -1.0869083411e-13 -6.4392935428e-15 4.6629367034e-15 4.2188474936e-15
6.0900e-02 2.0898281795e+00 2.0828547903e+00 -1.0834461485e-03 5.1170830947e-14 1.7569385494e+00 1.7664108463e+00 -1.2534417948e-13 -1.0802470030e-13 -4.5519144010e-15 -1.2034817587e-13 -1.1030065750e-13 -4.8849813084e-15 4.6629367034e-15 4.2188474936e-15
6.1000e-02 2.0898280577e+00 2.0828547903e+00 -1.0835043870e-03 5.6074702246e-14 1.7570641760e+00 1.7665640129e+00 -1.1901590824e-13 -1.0791367799e-13 -6.6613381478e-15 -1.2001510896e-13 -1.0630385461e-13 -3.1086244690e-15 4.8849813084e-15 4.2188474936e-15
6.1100e-02 2.0898279366e+00 2.0828547903e+00 -1.0835622562e-03 5.5648278655e-14 1.7571895841e+00 1.7667169131e+00 -1.1868284133e-13 -1.0880185641e-13 -6.5503158453e-15 -1.2168044350e-13 -1.0813572260e-13 -7.8825834748e-15 4.8849813084e-15 4.2188474936e-15
6.1200e-02 2.0898278163e+00 2.0828547903e+00 -1.0836197597e-03 5.5008643268e-14 1.7573147748e+00 1.7668695481e+00 -1.2334577804e-13 -1.0852430066e-13 -1.0769163339e-14 -1.2279066652e-13 -1.0952350138e-13 -7.7715611724e-15 4.8849813084e-15 4.2188474936e-15
6.1300e-02 2.0898276968e+00 2.0828547903e+00 -1.0836769008e-03 5.4369007881e-14 1.7574397492e+00 1.7670219187e+00 -1.2068124278e-13 -1.0913492332e-13 -8.4376949872e-15 -1.2245759962e-13 -1.0630385461e-13 -8.1046280798e-15 4.8849813084e-15 4.2188474936e-15
6.1400e-02 2.0898275780e+00 2.0828547903e+00 -1.0837336831e-03 5.4795431472e-14 1.7575645086e+00 1.7671740262e+00 -1.2201351041e-13 -1.0874634526e-13 -7.7715611724e-15 -1.2256862192e-13 -1.1179945858e-13 -1.6320278462e-14 4.8849813084e-15 4.2188474936e-15
6.1500e-02 2.0898274599e+00 2.0828547903e+00 -1.0837901100e-03 5.9272879180e-14 1.7576890541e+00 1.7673258715e+00 -1.2201351041e-13 -1.0841327835e-13 -8.5487172896e-15 -1.2234657731e-13 -1.1063372440e-13 -3.7747582837e-15 4.8849813084e-15 4.2188474936e-15
6.1600e-02 2.0898273426e+00 2.0828547903e+00 -1.0838461849e-03 5.2236889925e-14 1.7578133867e+00 1.7674774556e+00 -1.2001510896e-13 -1.0780265569e-13 -8.8817841970e-15 -1.2423395646e-13 -1.0563772079e-13 -5.4400928207e-15 4.8849813084e-15 4.2188474936e-15
6.1700e-02 2.0898272260e+00 2.0828547903e+00 -1.0839019110e-03 5.1384042743e-14 1.7579375075e+00 1.7676287797e+00 -1.1945999745e-13 -1.0841327835e-13 -6.1062266354e-15 -1.2201351041e-13 -1.0991207944e-13 -8.5487172896e-15 4.8849813084e-15 4.2188474936e-15
6.1800e-02 2.0898271102e+00 2.0828547903e+00 -1.0839572918e-03 5.3942584290e-14 1.7580614178e+00 1.7677798447e+00 -1.1879386363e-13 -1.0730305533e-13 -6.8833827527e-15 -1.2478906797e-13 -1.1179945858e-13 -8.2156503822e-15 4.8849813084e-15 4.2188474936e-15
6.1900e-02 2.0898269950e+00 2.0828547903e+00 -1.0840123304e-03 4.9465136582e-14 1.7581851184e+00 1.7679306516e+00 -1.2023715357e-13 -1.0930145677e-13 0.0000000000e+00 -1.2234657731e-13 -1.0880185641e-13 -8.6597395921e-15 4.8849813084e-15 4.2188474936e-15
6.2000e-02 2.0898268806e+00 2.0828547903e+00 -1.0840670301e-03 4.9251924787e-14 1.7583086105e+00 1.7680812014e+00 -1.2023715357e-13 -1.0813572260e-13 -6.1062266354e-15 -1.2112533199e-13 -1.0913492332e-13 3.3306690739e-16 4.8849813084e-15 4.2188474936e-15
6.2100e-02 2.0898267668e+00 2.0828547903e+00 -1.0841213941e-03 5.7567184815e-14 1.7584318952e+00 1.7682314951e+00 -1.2012613126e-13 -1.0563772079e-13 -1.0880185641e-14 -1.2334577804e-13 -1.0869083411e-13 -7.5495165675e-15 4.8849813084e-15 4.2188474936e-15
6.2200e-02 2.0898266538e+00 2.0828547903e+00 -1.0841754256e-03 5.1597254538e-14 1.7585549734e+00 1.7683815336e+00 -1.2556622409e-13 -1.0974554598e-13 -1.2656542481e-14 -1.1834977443e-13 -1.0880185641e-13 -1.3877787808e-14 4.8849813084e-15 4.2188474936e-15
6.2300e-02 2.0898265414e+00 2.0828547903e+00 -1.0842291277e-03 5.2023678130e-14 1.7586778461e+00 1.7685313178e+00 -1.2201351041e-13 -1.0802470030e-13 -9.5479180118e-15 -1.2312373343e-13 -1.0563772079e-13 -1.2212453271e-14 4.8849813084e-15 4.2188474936e-15
6.2400e-02 2.0898264298e+00 2.0828547903e+00 -1.0842825035e-03 4.4774477079e-14 1.7588005145e+00 1.7686808488e+00 -1.2390088955e-13 -1.0763612224e-13 -9.8809849192e-15 -1.2390088955e-13 -1.0969003483e-13 -3.9968028887e-15 4.8849813084e-15 4.2188474936e-15
6.2500e-02 2.0898263188e+00 2.0828547903e+00 -1.0843355560e-03 5.0317983765e-14 1.7589229794e+00 1.7688301274e+00 -1.2134737659e-13 -1.0941247908e-13 -6.9944050551e-15 -1.2001510896e-13 -1.1113332476e-13 -8.9928064995e-15 4.8849813084e-15 4.2188474936e-15
6.2600e-02 2.0898262085e+00 2.0828547903e+00 -1.0843882882e-03 4.4774477079e-14 1.7590452418e+00 1.7689791546e+00 -1.2412293415e-13 -1.0930145677e-13 -1.3988810110e-14 -1.2101430968e-13 -1.0963452368e-13 -7.5495165675e-15 4.8849813084e-15 4.2188474936e-15
6.2700e-02 2.0898260988e+00 2.0828547903e+00 -1.0844407032e-03 6.0338938158e-14 1.7591673028e+00 1.7691279313e+00 -1.2334577804e-13 -1.0963452368e-13 -4.5519144010e-15 -1.2356782264e-13 -1.0963452368e-13 -9.2148511044e-15 4.6629367034e-15 4.2188474936e-15
6.2800e-02 2.0898259898e+00 2.0828547903e+00 -1.0844928039e-03 5.0104771969e-14 1.7592891632e+00 1.7692764583e+00 -1.2045919817e-13 -1.0774714454e-13 -4.6629367034e-15 -1.1923795284e-13 -1.0691447727e-13 -6.8833827527e-15 4.8849813084e-15 4.2188474936e-15
6.2900e-02 2.0898258815e+00 2.0828547903e+00 -1.0845445931e-03 4.7759442217e-14 1.7594108240e+00 1.7694247366e+00 -1.1923795284e-13 -1.0874634526e-13 -2.6645352591e-15 -1.1868284133e-13 -1.0891287872e-13 -1.1435297154e-14 4.8849813084e-15 4.2188474936e-15
6.3000e-02 2.0898257738e+00 2.0828547903e+00 -1.0845960738e-03 5.2236889925e-14 1.7595322862e+00 1.7695727671e+00 -1.2134737659e-13 -1.0952350138e-13 -5.5511151231e-15 -1.2001510896e-13 -1.0630385461e-13 -1.0547118734e-14 4.8849813084e-15 4.2188474936e-15
6.3100e-02 2.0898256667e+00 2.0828547903e+00 -1.0846472488e-03 5.5221855064e-14 1.7596535506e+00 1.7697205505e+00 -1.2045919817e-13 -1.0752509993e-13 -5.3290705182e-15 -1.2334577804e-13 -1.0869083411e-13 -8.1046280798e-15 4.8849813084e-15 4.2188474936e-15
6.3200e-02 2.0898255603e+00 2.0828547903e+00 -1.0846981210e-03 5.2876525312e-14 1.7597746182e+00 1.7698680878e+00 -1.2445600106e-13 -1.0763612224e-13 -1.0547118734e-14 -1.1990408666e-13 -1.1141088052e-13 -6.6613381478e-15 4.7739590059e-15 4.2188474936e-15
6.3300e-02 2.0898254545e+00 2.0828547903e+00 -1.0847486930e-03 5.3729372494e-14 1.7598954899e+00 1.7700153799e+00 -1.2323475573e-13 -1.1052270210e-13 -7.4384942650e-15 -1.2123635429e-13 -1.1030065750e-13 -6.3282712404e-15 4.8849813084e-15 4.2188474936e-15
6.3400e-02 2.0898253493e+00 2.0828547903e+00 -1.0847989676e-03 5.4582219677e-14 1.7600161665e+00 1.7701624275e+00 -1.2201351041e-13 -1.0830225605e-13 -4.3298697960e-15 -1.2245759962e-13 -1.0880185641e-13 -3.7747582837e-15 4.8849813084e-15 4.2188474936e-15
6.3500e-02 2.0898252447e+00 2.0828547903e+00 -1.0848489476e-03 5.1597254538e-14 1.7601366489e+00 1.7703092315e+00 -1.2301271113e-13 -1.0613732115e-13 -2.4424906542e-15 -1.2334577804e-13 -1.1052270210e-13 -2.7755575616e-15 4.8849813084e-15 4.2188474936e-15
6.3600e-02 2.0898251408e+00 2.0828547903e+00 -1.0848986356e-03 6.2257844319e-14 1.7602569380e+00 1.7704557927e+00 -1.2356782264e-13 -1.0791367799e-13 -7.6605388699e-15 -1.2234657731e-13 -1.0952350138e-13 -4.9960036108e-15 4.8849813084e-15 4.2188474936e-15
6.3700e-02 2.0898250374e+00 2.0828547903e+00 -1.0849480342e-03 5.3516160699e-14 1.7603770347e+00 1.7706021119e+00 -1.1823875212e-13 -1.0980105714e-13 -5.1070259133e-15 -1.1846079673e-13 -1.0780265569e-13 -1.8873791419e-15 4.8849813084e-15 4.2188474936e-15
6.3800e-02 2.0898249347e+00 2.0828547903e+00 -1.0849971461e-03 5.2236889925e-14 1.7604969397e+00 1.7707481900e+00 -1.2390088955e-13 -1.0880185641e-13 -8.4376949872e-15 -1.2412293415e-13 -1.0802470030e-13 -7.2164496601e-15 4.9960036108e-15 4.2188474936e-15
6.3900e-02 2.0898248325e+00 2.0828547903e+00 -1.0850459738e-03 5.0317983765e-14 1.7606166540e+00 1.7708940277e+00 -1.1979306436e-13 -1.0874634526e-13 -4.6629367034e-15 -1.2090328738e-13 -1.1002310174e-13 -6.8833827527e-15 4.9960036108e-15 4.2188474936e-15
6.4000e-02 2.0898247310e+00 2.0828547903e+00 -1.0850945199e-03 4.6480171444e-14 1.7607361783e+00 1.7710396259e+00 -1.1968204205e-13 -1.1063372440e-13 -6.6613381478e-15 -1.2201351041e-13 -1.1018963519e-13 -3.5527136788e-15 4.9960036108e-15 4.4408920985e-15
6.4100e-02 2.0898246300e+00 2.0828547903e+00 -1.0851427869e-03 5.2023678130e-14 1.7608555135e+00 1.7711849852e+00 -1.1957101975e-13 -1.0924594562e-13 -6.7723604502e-15 -1.2001510896e-13 -1.0769163339e-13 -6.9944050551e-15 4.9960036108e-15 4.4408920985e-15
6.4200e-02 2.0898245296e+00 2.0828547903e+00 -1.0851907772e-03 4.9251924787e-14 1.7609746603e+00 1.7713301066e+00 -1.1990408666e-13 -1.0913492332e-13 -7.3274719625e-15 -1.1668443989e-13 -1.0819123375e-13 -4.8849813084e-15 4.8849813084e-15 4.2188474936e-15
6.4300e-02 2.0898244298e+00 2.0828547903e+00 -1.0852384934e-03 4.3921629896e-14 1.7610936196e+00 1.7714749907e+00 -1.2301271113e-13 -1.0991207944e-13 -7.6605388699e-15 -1.1812772982e-13 -1.0830225605e-13 -9.8809849192e-15 4.8849813084e-15 4.4408920985e-15
6.4400e-02 2.0898243305e+00 2.0828547903e+00 -1.0852859378e-03 5.3729372494e-14 1.7612123922e+00 1.7716196383e+00 -1.2034817587e-13 -1.0974554598e-13 -1.7763568394e-15 -1.2689849171e-13 -1.0919043447e-13 -9.8809849192e-15 4.8849813084e-15 4.2188474936e-15
6.4500e-02 2.0898242318e+00 2.0828547903e+00 -1.0853331129e-03 5.0531195560e-14 1.7613309787e+00 1.7717640502e+00 -1.2057022047e-13 -1.0852430066e-13 -6.3282712404e-15 -1.2068124278e-13 -1.1168843628e-13 -8.5487172896e-15 4.8849813084e-15 4.2188474936e-15
6.4600e-02 2.0898241337e+00 2.0828547903e+00 -1.0853800209e-03 5.4582219677e-14 1.7614493801e+00 1.7719082272e+00 -1.2245759962e-13 -1.0852430066e-13 -5.8841820305e-15 -1.2123635429e-13 -1.0991207944e-13 -5.9952043330e-15 4.8849813084e-15 4.2188474936e-15
6.4700e-02 2.0898240361e+00 2.0828547903e+00 -1.0854266642e-03 5.7567184815e-14 1.7615675970e+00 1.7720521698e+00 -1.2023715357e-13 -1.0713652188e-13 -7.8825834748e-15 -1.1957101975e-13 -1.1002310174e-13 -4.9960036108e-15 4.8849813084e-15 4.2188474936e-15
6.4800e-02 2.0898239391e+00 2.0828547903e+00 -1.0854730452e-03 5.0317983765e-14 1.7616856302e+00 1.7721958790e+00 -1.2134737659e-13 -1.0730305533e-13 -1.1102230246e-14 -1.2201351041e-13 -1.0719203303e-13 -9.9920072216e-15 4.9960036108e-15 4.2188474936e-15
6.4900e-02 2.0898238426e+00 2.0828547903e+00 -1.0855191661e-03 5.7353973020e-14 1.7618034805e+00 1.7723393554e+00 -1.2234657731e-13 -1.0674794382e-13 -1.1102230246e-15 -1.2145839889e-13 -1.0919043447e-13 -5.9952043330e-15 4.8849813084e-15 4.2188474936e-15
6.5000e-02 2.0898237466e+00 2.0828547903e+00 -1.0855650291e-03 4.7759442217e-14 1.7619211485e+00 1.7724825997e+00 -1.2367884494e-13 -1.1352030427e-13 -3.5527136788e-15 -1.2223555501e-13 -1.0891287872e-13 -5.3290705182e-15 4.8849813084e-15 4.2188474936e-15
6.5100e-02 2.0898236512e+00 2.0828547903e+00 -1.0856106366e-03 4.9465136582e-14 1.7620386351e+00 1.7726256126e+00 -1.2112533199e-13 -1.0774714454e-13 -6.6613381478e-15 -1.2123635429e-13 -1.0952350138e-13 -6.5503158453e-15 4.8849813084e-15 4.2188474936e-15
6.5200e-02 2.0898235563e+00 2.0828547903e+00 -1.0856559905e-03 5.2450101721e-14 1.7621559409e+00 1.7727683949e+00 -1.2256862192e-13 -1.0991207944e-13 -8.3266726847e-15 -1.2245759962e-13 -1.1229905894e-13 -9.1038288019e-15 4.8849813084e-15 4.2188474936e-15
6.5300e-02 2.0898234620e+00 2.0828547903e+00 -1.0857010932e-03 4.8185865808e-14 1.7622730666e+00 1.7729109473e+00 -1.2112533199e-13 -1.1113332476e-13 -7.6605388699e-15 -1.2034817587e-13 -1.0830225605e-13 -3.2196467714e-15 4.8849813084e-15 3.9968028887e-15
6.5400e-02 2.0898233681e+00 2.0828547903e+00 -1.0857459468e-03 4.7333018626e-14 1.7623900129e+00 1.7730532704e+00 -1.1934897515e-13 -1.0780265569e-13 -4.4408920985e-15 -1.2090328738e-13 -1.1052270210e-13 -1.2989609388e-14 5.1070259133e-15 3.9968028887e-15
6.5500e-02 2.0898232748e+00 2.0828547903e+00 -1.0857905534e-03 4.9251924787e-14 1.7625067806e+00 1.7731953649e+00 -1.2123635429e-13 -1.0763612224e-13 -1.9984014443e-15 -1.2057022047e-13 -1.0730305533e-13 -8.4376949872e-15 5.1070259133e-15 4.2188474936e-15
6.5600e-02 2.0898231820e+00 2.0828547903e+00 -1.0858349151e-03 5.7140761224e-14 1.7626233703e+00 1.7733372316e+00 -1.2012613126e-13 -1.0880185641e-13 -4.8849813084e-15 -1.1934897515e-13 -1.1018963519e-13 -7.3274719625e-15 5.1070259133e-15 3.9968028887e-15
6.5700e-02 2.0898230897e+00 2.0828547903e+00 -1.0858790339e-03 5.7780396611e-14 1.7627397827e+00 1.7734788710e+00 -1.1890488594e-13 -1.1002310174e-13 -8.1046280798e-15 -1.2156942120e-13 -1.0869083411e-13 -1.0769163339e-14 5.1070259133e-15 3.9968028887e-15
6.5800e-02 2.0898229979e+00 2.0828547903e+00 -1.0859229119e-03 5.3942584290e-14 1.7628560185e+00 1.7736202840e+00 -1.1968204205e-13 -1.0841327835e-13 -9.5479180118e-15 -1.2168044350e-13 -1.1163292513e-13 -1.1102230246e-14 4.8849813084e-15 4.2188474936e-15
6.5900e-02 2.0898229066e+00 2.0828547903e+00 -1.0859665511e-03 4.7546230422e-14 1.7629720784e+00 1.7737614710e+00 -1.1990408666e-13 -1.0941247908e-13 -1.3766765505e-14 -1.1957101975e-13 -1.0980105714e-13 -9.3258734069e-15 4.8849813084e-15 4.2188474936e-15
6.6000e-02 2.0898228158e+00 2.0828547903e+00 -1.0860099535e-03 4.8612289400e-14 1.7630879629e+00 1.7739024329e+00 -1.1879386363e-13 -1.0924594562e-13 -7.6605388699e-15 -1.2256862192e-13 -1.0730305533e-13 -1.2545520178e-14 4.8849813084e-15 4.2188474936e-15
6.6100e-02 2.0898227255e+00 2.0828547903e+00 -1.0860531211e-03 4.9678348378e-14 1.7632036729e+00 1.7740431702e+00 -1.2245759962e-13 -1.0841327835e-13 -5.5511151231e-15 -1.2179146580e-13 -1.0752509993e-13 -7.9936057773e-15 4.8849813084e-15 4.2188474936e-15
6.6200e-02 2.0898226357e+00 2.0828547903e+00 -1.0860960558e-03 5.1384042743e-14 1.7633192088e+00 1.7741836836e+00 -1.2356782264e-13 -1.0963452368e-13 -6.1062266354e-15 -1.2301271113e-13 -1.0830225605e-13 -5.5511151231e-16 4.8849813084e-15 4.2188474936e-15
6.6300e-02 2.0898225463e+00 2.0828547903e+00 -1.0861387596e-03 4.6480171444e-14 1.7634345714e+00 1.7743239738e+00 -1.1912693054e-13 -1.0780265569e-13 -5.9952043330e-15 -1.1901590824e-13 -1.1163292513e-13 -2.1094237468e-15 4.8849813084e-15 3.9968028887e-15
6.6400e-02 2.0898224575e+00 2.0828547903e+00 -1.0861812343e-03 5.0744407356e-14 1.7635497612e+00 1.7744640414e+00 -1.1879386363e-13 -1.0741407763e-13 -3.3306690739e-15 -1.2112533199e-13 -1.1013412404e-13 -3.6637359813e-15 4.8849813084e-15 4.2188474936e-15
6.6500e-02 2.0898223691e+00 2.0828547903e+00 -1.0862234819e-03 4.8185865808e-14 1.7636647790e+00 1.7746038870e+00 -1.1757261831e-13 -1.0930145677e-13 -1.6653345369e-15 -1.2134737659e-13 -1.0919043447e-13 -1.0769163339e-14 4.8849813084e-15 4.2188474936e-15
6.6600e-02 2.0898222812e+00 2.0828547903e+00 -1.0862655041e-03 5.4155796086e-14 1.7637796253e+00 1.7747435112e+00 -1.2145839889e-13 -1.0913492332e-13 -6.9944050551e-15 -1.2068124278e-13 -1.1068923556e-13 -1.0103029524e-14 4.8849813084e-15 4.2188474936e-15
6.6700e-02 2.0898221937e+00 2.0828547903e+00 -1.0863073030e-03 5.4155796086e-14 1.7638943008e+00 1.7748829147e+00 -1.2378986725e-13 -1.0991207944e-13 -1.9984014443e-15 -1.2412293415e-13 -1.0952350138e-13 -5.6621374256e-15 4.8849813084e-15 4.2188474936e-15
6.6800e-02 2.0898221067e+00 2.0828547903e+00 -1.0863488802e-03 4.5200900670e-14 1.7640088060e+00 1.7750220982e+00 -1.1857181903e-13 -1.0980105714e-13 -6.5503158453e-15 -1.1957101975e-13 -1.0952350138e-13 -1.0991207944e-14 4.8849813084e-15 4.2188474936e-15
6.6900e-02 2.0898220202e+00 2.0828547903e+00 -1.0863902376e-03 5.4369007881e-14 1.7641231416e+00 1.7751610621e+00 -1.1846079673e-13 -1.1030065750e-13 -1.1768364061e-14 -1.2123635429e-13 -1.0902390102e-13 -3.4416913763e-15 4.8849813084e-15 4.2188474936e-15
6.7000e-02 2.0898219341e+00 2.0828547903e+00 -1.0864313769e-03 5.4369007881e-14 1.7642373081e+00 1.7752998072e+00 -1.2612133560e-13 -1.1080025786e-13 -6.2172489379e-15 -1.2501111257e-13 -1.0863532296e-13 -3.9968028887e-15 4.8849813084e-15 4.2188474936e-15
6.7100e-02 2.0898218485e+00 2.0828547903e+00 -1.0864723000e-03 5.6927549429e-14 1.7643513062e+00 1.7754383341e+00 -1.1890488594e-13 -1.0752509993e-13 -9.9920072216e-15 -1.2345680034e-13 -1.0902390102e-13 -1.0658141036e-14 4.8849813084e-15 4.4408920985e-15
6.7200e-02 2.0898217634e+00 2.0828547903e+00 -1.0865130085e-03 4.6480171444e-14 1.7644651364e+00 1.7755766432e+00 -1.1723955140e-13 -1.0613732115e-13 -8.4376949872e-15 -1.2156942120e-13 -1.0813572260e-13 -6.9944050551e-15 4.8849813084e-15 4.4408920985e-15
6.7300e-02 2.0898216786e+00 2.0828547903e+00 -1.0865535043e-03 5.0531195560e-14 1.7645787994e+00 1.7757147354e+00 -1.2367884494e-13 -1.1013412404e-13 -7.9936057773e-15 -1.2445600106e-13 -1.0452749777e-13 -1.3322676296e-14 4.8849813084e-15 4.4408920985e-15
6.7400e-02 2.0898215944e+00 2.0828547903e+00 -1.0865937890e-03 5.3516160699e-14 1.7646922956e+00 1.7758526111e+00 -1.1934897515e-13 -1.0724754418e-13 -1.7763568394e-15 -1.2279066652e-13 -1.0769163339e-13 -6.6613381478e-15 4.8849813084e-15 4.4408920985e-15
6.7500e-02 2.0898215105e+00 2.0828547903e+00 -1.0866338643e-03 4.5200900670e-14 1.7648056258e+00 1.7759902709e+00 -1.2290168883e-13 -1.0974554598e-13 -1.2323475573e-14 -1.2323475573e-13 -1.0919043447e-13 -1.3433698598e-14 4.8849813084e-15 4.4408920985e-15
6.7600e-02 2.0898214271e+00 2.0828547903e+00 -1.0866737318e-03 4.9465136582e-14 1.7649187903e+00 1.7761277155e+00 -1.2123635429e-13 -1.0774714454e-13 -9.6589403142e-15 -1.1957101975e-13 -1.0569323194e-13 -6.9944050551e-15 4.8849813084e-15 4.2188474936e-15
6.7700e-02 2.0898213441e+00 2.0828547903e+00 -1.0867133934e-03 5.4155796086e-14 1.7650317899e+00 1.7762649453e+00 -1.1668443989e-13 -1.0913492332e-13 -6.4392935428e-15 -1.2068124278e-13 -1.0802470030e-13 -2.7755575616e-15 4.8849813084e-15 4.2188474936e-15
6.7800e-02 2.0898212616e+00 2.0828547903e+00 -1.0867528505e-03 5.2023678130e-14 1.7651446250e+00 1.7764019611e+00 -1.2423395646e-13 -1.0763612224e-13 -1.2989609388e-14 -1.2401191185e-13 -1.0780265569e-13 -3.8857805862e-15 4.8849813084e-15 4.2188474936e-15
6.7900e-02 2.0898211795e+00 2.0828547903e+00 -1.0867921048e-03 5.3516160699e-14 1.7652572962e+00 1.7765387633e+00 -1.2101430968e-13 -1.1013412404e-13 1.7763568394e-15 -1.2256862192e-13 -1.0969003483e-13 -4.9960036108e-15 4.8849813084e-15 4.2188474936e-15
6.8000e-02 2.0898210978e+00 2.0828547903e+00 -1.0868311580e-03 5.5435066859e-14 1.7653698041e+00 1.7766753526e+00 -1.1812772982e-13 -1.0730305533e-13 -1.2101430968e-14 -1.2223555501e-13 -1.0980105714e-13 -4.8849813084e-15 4.8849813084e-15 4.2188474936e-15
6.8100e-02 2.0898210165e+00 2.0828547903e+00 -1.0868700116e-03 5.2663313516e-14 1.7654821491e+00 1.7768117294e+00 -1.2179146580e-13 -1.1163292513e-13 -6.8833827527e-15 -1.1779466291e-13 -1.0863532296e-13 -4.1078251911e-15 4.8849813084e-15 4.2188474936e-15
6.8200e-02 2.0898209356e+00 2.0828547903e+00 -1.0869086672e-03 5.1810466334e-14 1.7655943319e+00 1.7769478945e+00 -1.2256862192e-13 -1.0874634526e-13 -3.5527136788e-15 -1.1957101975e-13 -1.0830225605e-13 -9.3258734069e-15 4.8849813084e-15 4.2188474936e-15
6.8300e-02 2.0898208551e+00 2.0828547903e+00 -1.0869471264e-03 4.8825501195e-14 1.7657063529e+00 1.7770838483e+00 -1.2057022047e-13 -1.0641487691e-13 -6.6613381478e-15 -1.2190248810e-13 -1.0830225605e-13 -4.8849813084e-15 4.8849813084e-15 4.2188474936e-15
6.8400e-02 2.0898207751e+00 2.0828547903e+00 -1.0869853907e-03 4.7333018626e-14 1.7658182127e+00 1.7772195913e+00 -1.2334577804e-13 -1.0980105714e-13 -4.8849813084e-15 -1.2179146580e-13 -1.0830225605e-13 -1.2878587086e-14 4.8849813084e-15 4.2188474936e-15
6.8500e-02 2.0898206954e+00 2.0828547903e+00 -1.0870234617e-03 5.0957619151e-14 1.7659299118e+00 1.7773551243e+00 -1.2123635429e-13 -1.0991207944e-13 -4.4408920985e-15 -1.2012613126e-13 -1.1102230246e-13 -4.7739590059e-15 4.6629367034e-15 4.2188474936e-15
6.8600e-02 2.0898206162e+00 2.0828547903e+00 -1.0870613409e-03 5.0531195560e-14 1.7660414507e+00 1.7774904476e+00 -1.2101430968e-13 -1.0863532296e-13 -6.3282712404e-15 -1.1868284133e-13 -1.1068923556e-13 -4.4408920985e-15 4.6629367034e-15 4.2188474936e-15
6.8700e-02 2.0898205373e+00 2.0828547903e+00 -1.0870990298e-03 5.2023678130e-14 1.7661528299e+00 1.7776255619e+00 -1.2101430968e-13 -1.1024514635e-13 -9.2148511044e-15 -1.2012613126e-13 -1.0741407763e-13 -2.6645352591e-15 4.8849813084e-15 4.2188474936e-15
6.8800e-02 2.0898204589e+00 2.0828547903e+00 -1.0871365299e-03 5.9912514567e-14 1.7662640500e+00 1.7777604676e+00 -1.1746159601e-13 -1.0574874310e-13 -3.5527136788e-15 -1.2301271113e-13 -1.0991207944e-13 -6.6613381478e-15 4.8849813084e-15 4.2188474936e-15
6.8900e-02 2.0898203808e+00 2.0828547903e+00 -1.0871738427e-03 4.8825501195e-14 1.7663751114e+00 1.7778951654e+00 -1.1901590824e-13 -1.0874634526e-13 -3.8857805862e-15 -1.2134737659e-13 -1.0891287872e-13 -8.8817841970e-16 4.8849813084e-15 4.2188474936e-15
6.9000e-02 2.0898203032e+00 2.0828547903e+00 -1.0872109696e-03 4.6266959648e-14 1.7664860147e+00 1.7780296558e+00 -1.2478906797e-13 -1.0780265569e-13 -7.1054273576e-15 -1.2034817587e-13 -1.1141088052e-13 -6.6613381478e-15 4.8849813084e-15 4.2188474936e-15
6.9100e-02 2.0898202259e+00 2.0828547903e+00 -1.0872479121e-03 4.7972654013e-14 1.7665967602e+00 1.7781639392e+00 -1.1957101975e-13 -1.0813572260e-13 -1.4988010832e-14 -1.2279066652e-13 -1.0991207944e-13 -8.8817841970e-15 4.7739590059e-15 4.2188474936e-15
6.9200e-02 2.0898201490e+00 2.0828547903e+00 -1.0872846717e-03 5.1170830947e-14 1.7667073486e+00 1.7782980163e+00 -1.1945999745e-13 -1.0930145677e-13 -1.1435297154e-14 -1.2079226508e-13 -1.0902390102e-13 -4.9960036108e-15 4.7739590059e-15 4.2188474936e-15
6.9300e-02 2.0898200724e+00 2.0828547903e+00 -1.0873212497e-03 4.9891560173e-14 1.7668177804e+00 1.7784318876e+00 -1.1923795284e-13 -1.0841327835e-13 -8.7707618945e-15 -1.2156942120e-13 -1.1191048088e-13 -1.4654943925e-14 4.8849813084e-15 4.2188474936e-15
6.9400e-02 2.0898199963e+00 2.0828547903e+00 -1.0873576477e-03 5.2450101721e-14 1.7669280559e+00 1.7785655535e+00 -1.2090328738e-13 -1.0763612224e-13 -1.0436096431e-14 -1.1990408666e-13 -1.1052270210e-13 -4.2188474936e-15 4.8849813084e-15 4.2188474936e-15
6.9500e-02 2.0898199205e+00 2.0828547903e+00 -1.0873938670e-03 5.3729372494e-14 1.7670381756e+00 1.7786990147e+00 -1.2045919817e-13 -1.0763612224e-13 -8.8817841970e-16 -1.2190248810e-13 -1.0930145677e-13 -8.7707618945e-15 4.8849813084e-15 4.2188474936e-15
6.9600e-02 2.0898198451e+00 2.0828547903e+00 -1.0874299090e-03 4.6266959648e-14 1.7671481401e+00 1.7788322716e+00 -1.1990408666e-13 -1.0880185641e-13 -5.5511151231e-16 -1.2512213488e-13 -1.0830225605e-13 -4.8849813084e-15 4.8849813084e-15 4.2188474936e-15
6.9700e-02 2.0898197701e+00 2.0828547903e+00 -1.0874657750e-03 4.4987688874e-14 1.7672579499e+00 1.7789653247e+00 -1.2245759962e-13 -1.0741407763e-13 -6.7723604502e-15 -1.2079226508e-13 -1.0819123375e-13 -2.8865798640e-15 4.8849813084e-15 4.2188474936e-15
6.9800e-02 2.0898196954e+00 2.0828547903e+00 -1.0875014666e-03 5.0744407356e-14 1.7673676053e+00 1.7790981745e+00 -1.2401191185e-13 -1.0980105714e-13 -7.4384942650e-15 -1.2367884494e-13 -1.0919043447e-13 -3.8857805862e-15 4.8849813084e-15 4.2188474936e-15
6.9900e-02 2.0898196211e+00 2.0828547903e+00 -1.0875369849e-03 4.9678348378e-14 1.7674771068e+00 1.7792308217e+00 -1.2301271113e-13 -1.0802470030e-13 -4.4408920985e-16 -1.2079226508e-13 -1.0669243267e-13 1.3322676296e-15 4.8849813084e-15 4.2188474936e-15
7.0000e-02 2.0898195471e+00 2.0828547903e+00 -1.0875723315e-03 4.9465136582e-14 1.7675864549e+00 1.7793632666e+00 -1.2001510896e-13 -1.1041167980e-13 -5.6621374256e-15 -1.2345680034e-13 -1.0902390102e-13 -5.9952043330e-15 4.8849813084e-15 4.2188474936e-15
7.0100e-02 2.0898194736e+00 2.0828547903e+00 -1.0876075075e-03 5.2663313516e-14 1.7676956501e+00 1.7794955097e+00 -1.2068124278e-13 -1.0602629885e-13 -3.3306690739e-16 -1.2301271113e-13 -1.1002310174e-13 -1.1102230246e-14 4.8849813084e-15 4.2188474936e-15
7.0200e-02 2.0898194003e+00 2.0828547903e+00 -1.0876425144e-03 5.5648278655e-14 1.7678046928e+00 1.7796275516e+00 -1.2112533199e-13 -1.0880185641e-13 -5.4400928207e-15 -1.2012613126e-13 -1.0913492332e-13 -7.7715611724e-16 4.8849813084e-15 4.2188474936e-15
7.0300e-02 2.0898193274e+00 2.0828547903e+00 -1.0876773534e-03 4.6480171444e-14 1.7679135834e+00 1.7797593928e+00 -1.1979306436e-13 -1.0963452368e-13 -4.3298697960e-15 -1.2034817587e-13 -1.0780265569e-13 -9.7699626167e-15 4.8849813084e-15 4.2188474936e-15
7.0400e-02 2.0898192549e+00 2.0828547903e+00 -1.0877120258e-03 4.9678348378e-14 1.7680223224e+00 1.7798910338e+00 -1.2467804567e-13 -1.0980105714e-13 -3.9968028887e-15 -1.1890488594e-13 -1.1191048088e-13 -1.0103029524e-14 4.8849813084e-15 4.2188474936e-15
7.0500e-02 2.0898191827e+00 2.0828547903e+00 -1.0877465330e-03 4.9678348378e-14 1.7681309103e+00 1.7800224750e+00 -1.2279066652e-13 -1.0930145677e-13 -5.5511151231e-15 -1.1801670752e-13 -1.1002310174e-13 -5.8841820305e-15 4.8849813084e-15 4.2188474936e-15
7.0600e-02 2.0898191109e+00 2.0828547903e+00 -1.0877808763e-03 5.0104771969e-14 1.7682393474e+00 1.7801537169e+00 -1.2179146580e-13 -1.0752509993e-13 -8.2156503822e-15 -1.2001510896e-13 -1.0852430066e-13 -6.5503158453e-15 4.9960036108e-15 4.4408920985e-15
7.0700e-02 2.0898190393e+00 2.0828547903e+00 -1.0878150568e-03 4.6053747852e-14 1.7683476342e+00 1.7802847601e+00 -1.2467804567e-13 -1.0763612224e-13 -5.5511151231e-15 -1.1879386363e-13 -1.0880185641e-13 -7.2164496601e-15 4.9960036108e-15 4.4408920985e-15
7.0800e-02 2.0898189682e+00 2.0828547903e+00 -1.0878490759e-03 5.7780396611e-14 1.7684557711e+00 1.7804156049e+00 -1.2090328738e-13 -1.0963452368e-13 -6.3282712404e-15 -1.2267964422e-13 -1.0641487691e-13 -1.1213252549e-14 4.9960036108e-15 4.4408920985e-15
7.0900e-02 2.0898188973e+00 2.0828547903e+00 -1.0878829348e-03 5.5221855064e-14 1.7685637585e+00 1.7805462520e+00 -1.1712852910e-13 -1.1013412404e-13 -1.4432899320e-15 -1.2145839889e-13 -1.0841327835e-13 -8.1046280798e-15 4.9960036108e-15 4.4408920985e-15
7.1000e-02 2.0898188268e+00 2.0828547903e+00 -1.0879166348e-03 4.7546230422e-14 1.7686715969e+00 1.7806767017e+00 -1.2156942120e-13 -1.0952350138e-13 -1.9984014443e-15 -1.2545520178e-13 -1.1102230246e-13 -8.6597395921e-15 4.8849813084e-15 4.4408920985e-15
7.1100e-02 2.0898187567e+00 2.0828547903e+00 -1.0879501770e-03 4.5414112466e-14 1.7687792867e+00 1.7808069546e+00 -1.2234657731e-13 -1.0980105714e-13 -8.4376949872e-15 -1.1923795284e-13 -1.1041167980e-13 -5.5511151231e-15 4.8849813084e-15 4.4408920985e-15
7.1200e-02 2.0898186868e+00 2.0828547903e+00 -1.0879835627e-03 5.2023678130e-14 1.7688868283e+00 1.7809370110e+00 -1.1968204205e-13 -1.0874634526e-13 -6.3282712404e-15 -1.2467804567e-13 -1.0719203303e-13 -1.9984014443e-15 4.8849813084e-15 4.4408920985e-15
7.1300e-02 2.0898186173e+00 2.0828547903e+00 -1.0880167932e-03 4.6480171444e-14 1.7689942221e+00 1.7810668716e+00 -1.1901590824e-13 -1.0663692152e-13 -6.2172489379e-15 -1.1823875212e-13 -1.0852430066e-13 -6.1062266354e-15 5.1070259133e-15 4.4408920985e-15
7.1400e-02 2.0898185481e+00 2.0828547903e+00 -1.0880498695e-03 5.2236889925e-14 1.7691014686e+00 1.7811965367e+00 -1.1801670752e-13 -1.0730305533e-13 -5.6621374256e-15 -1.2057022047e-13 -1.1091128016e-13 -1.0325074129e-14 4.8849813084e-15 4.4408920985e-15
7.1500e-02 2.0898184792e+00 2.0828547903e+00 -1.0880827930e-03 5.1597254538e-14 1.7692085680e+00 1.7813260068e+00 -1.1990408666e-13 -1.0963452368e-13 -6.2172489379e-15 -1.2345680034e-13 -1.0852430066e-13 -1.1879386363e-14 4.9960036108e-15 4.4408920985e-15
7.1600e-02 2.0898184107e+00 2.0828547903e+00 -1.0881155647e-03 4.8825501195e-14 1.7693155208e+00 1.7814552824e+00 -1.2034817587e-13 -1.1274314815e-13 -5.9952043330e-15 -1.2478906797e-13 -1.0880185641e-13 -7.1054273576e-15 4.8849813084e-15 4.4408920985e-15
7.1700e-02 2.0898183424e+00 2.0828547903e+00 -1.0881481859e-03 5.5008643268e-14 1.7694223275e+00 1.7815843639e+00 -1.1945999745e-13 -1.0874634526e-13 -7.9936057773e-15 -1.2623235790e-13 -1.0930145677e-13 -6.6613381478e-15 5.1070259133e-15 4.4408920985e-15
7.1800e-02 2.0898182745e+00 2.0828547903e+00 -1.0881806576e-03 4.7972654013e-14 1.7695289883e+00 1.7817132517e+00 -1.2334577804e-13 -1.1102230246e-13 -6.8833827527e-15 -1.2578826869e-13 -1.0902390102e-13 -4.5519144010e-15 4.8849813084e-15 4.4408920985e-15
7.1900e-02 2.0898182068e+00 2.0828547903e+00 -1.0882129811e-03 4.5627324261e-14 1.7696355038e+00 1.7818419465e+00 -1.1890488594e-13 -1.0941247908e-13 -6.1062266354e-15 -1.2256862192e-13 -1.1002310174e-13 -5.4400928207e-15 4.8849813084e-15 4.4408920985e-15
7.2000e-02 2.0898181395e+00 2.0828547903e+00 -1.0882451575e-03 4.3495206305e-14 1.7697418742e+00 1.7819704485e+00 -1.2012613126e-13 -1.0874634526e-13 -1.2878587086e-14 -1.1801670752e-13 -1.0852430066e-13 -4.3298697960e-15 4.8849813084e-15 4.4408920985e-15
7.2100e-02 2.0898180725e+00 2.0828547903e+00 -1.0882771879e-03 5.5008643268e-14 1.7698481000e+00 1.7820987582e+00 -1.1923795284e-13 -1.0774714454e-13 -9.7699626167e-15 -1.1979306436e-13 -1.0952350138e-13 -8.9928064995e-15 4.8849813084e-15 4.4408920985e-15
7.2200e-02 2.0898180058e+00 2.0828547903e+00 -1.0883090734e-03 4.6693383239e-14 1.7699541815e+00 1.7822268762e+00 -1.2068124278e-13 -1.1024514635e-13 -6.9944050551e-15 -1.2057022047e-13 -1.0519363158e-13 -3.2196467714e-15 4.8849813084e-15 4.4408920985e-15
7.2300e-02 2.0898179394e+00 2.0828547903e+00 -1.0883408152e-03 4.4774477079e-14 1.7700601192e+00 1.7823548027e+00 -1.1968204205e-13 -1.1113332476e-13 -4.6629367034e-15 -1.1890488594e-13 -1.0830225605e-13 -9.8809849192e-15 4.8849813084e-15 4.4408920985e-15
7.2400e-02 2.0898178733e+00 2.0828547903e+00 -1.0883724143e-03 4.4561265283e-14 1.7701659133e+00 1.7824825384e+00 -1.2068124278e-13 -1.0624834346e-13 -5.5511151231e-15 -1.2101430968e-13 -1.0713652188e-13 -3.8857805862e-15 4.8849813084e-15 4.4408920985e-15
7.2500e-02 2.0898178075e+00 2.0828547903e+00 -1.0884038718e-03 5.5648278655e-14 1.7702715644e+00 1.7826100835e+00 -1.2112533199e-13 -1.0980105714e-13 -8.2156503822e-15 -1.2179146580e-13 -1.0830225605e-13 -2.8865798640e-15 4.8849813084e-15 4.4408920985e-15
7.2600e-02 2.0898177420e+00 2.0828547903e+00 -1.0884351888e-03 5.2236889925e-14 1.7703770726e+00 1.7827374386e+00 -1.2312373343e-13 -1.0913492332e-13 -4.8849813084e-15 -1.2156942120e-13 -1.1129985822e-13 -7.3274719625e-15 4.8849813084e-15 4.4408920985e-15
7.2700e-02 2.0898176767e+00 2.0828547903e+00 -1.0884663664e-03 5.5008643268e-14 1.7704824385e+00 1.7828646041e+00 -1.2134737659e-13 -1.1263212585e-13 -1.0325074129e-14 -1.2168044350e-13 -1.0702549957e-13 -4.7739590059e-15 4.8849813084e-15 4.4408920985e-15
7.2800e-02 2.0898176118e+00 2.0828547903e+00 -1.0884974056e-03 4.9465136582e-14 1.7705876623e+00 1.7829915804e+00 -1.2312373343e-13 -1.0952350138e-13 -8.5487172896e-15 -1.2179146580e-13 -1.0769163339e-13 -5.3290705182e-15 4.8849813084e-15 4.4408920985e-15
7.2900e-02 2.0898175472e+00 2.0828547903e+00 -1.0885283075e-03 4.8399077604e-14 1.7706927445e+00 1.7831183679e+00 -1.2401191185e-13 -1.0691447727e-13 -2.4424906542e-15 -1.2190248810e-13 -1.1063372440e-13 -6.2172489379e-15 4.8849813084e-15 4.4408920985e-15
7.3000e-02 2.0898174828e+00 2.0828547903e+00 -1.0885590730e-03 5.0957619151e-14 1.7707976853e+00 1.7832449671e+00 -1.2279066652e-13 -1.1052270210e-13 -1.0547118734e-14 -1.2045919817e-13 -1.1401990463e-13 1.5543122345e-15 4.8849813084e-15 4.6629367034e-15
7.3100e-02 2.0898174187e+00 2.0828547903e+00 -1.0885897033e-03 4.8612289400e-14 1.7709024852e+00 1.7833713785e+00 -1.1957101975e-13 -1.0680345497e-13 -7.3274719625e-15 -1.2045919817e-13 -1.0941247908e-13 -5.4400928207e-15 4.8849813084e-15 4.6629367034e-15
7.3200e-02 2.0898173549e+00 2.0828547903e+00 -1.0886201994e-03 5.1170830947e-14 1.7710071444e+00 1.7834976023e+00 -1.2145839889e-13 -1.1063372440e-13 3.3306690739e-16 -1.2134737659e-13 -1.0802470030e-13 -2.3314683517e-15 5.1070259133e-15 4.6629367034e-15
7.3300e-02 2.0898172914e+00 2.0828547903e+00 -1.0886505622e-03 4.9038712991e-14 1.7711116634e+00 1.7836236391e+00 -1.2123635429e-13 -1.0963452368e-13 -7.8825834748e-15 -1.2090328738e-13 -1.0930145677e-13 -8.8817841970e-16 5.1070259133e-15 4.6629367034e-15
7.3400e-02 2.0898172281e+00 2.0828547903e+00 -1.0886807927e-03 5.9272879180e-14 1.7712160425e+00 1.7837494892e+00 -1.2201351041e-13 -1.0802470030e-13 -8.7707618945e-15 -1.2223555501e-13 -1.0902390102e-13 -4.5519144010e-15 5.1070259133e-15 4.6629367034e-15
7.3500e-02 2.0898171652e+00 2.0828547903e+00 -1.0887108920e-03 5.1597254538e-14 1.7713202820e+00 1.7838751531e+00 -1.2045919817e-13 -1.0980105714e-13 -1.2434497876e-14 -1.2312373343e-13 -1.1329825966e-13 -6.3282712404e-15 5.1070259133e-15 4.6629367034e-15
7.3600e-02 2.0898171025e+00 2.0828547903e+00 -1.0887408609e-03 4.7546230422e-14 1.7714243822e+00 1.7840006313e+00 -1.2412293415e-13 -1.0802470030e-13 -3.5527136788e-15 -1.2034817587e-13 -1.0763612224e-13 -8.8817841970e-15 5.1070259133e-15 4.6629367034e-15
7.3700e-02 2.0898170400e+00 2.0828547903e+00 -1.0887707006e-03 6.0765361750e-14 1.7715283436e+00 1.7841259240e+00 -1.2301271113e-13 -1.0624834346e-13 -6.3282712404e-15 -1.2057022047e-13 -1.0702549957e-13 -8.2156503822e-15 5.1070259133e-15 4.4408920985e-15
7.3800e-02 2.0898169779e+00 2.0828547903e+00 -1.0888004119e-03 5.2236889925e-14 1.7716321664e+00 1.7842510318e+00 -1.2323475573e-13 -1.0930145677e-13 -6.8833827527e-15 -1.2145839889e-13 -1.0902390102e-13 -4.9960036108e-15 5.1070259133e-15 4.4408920985e-15
7.3900e-02 2.0898169160e+00 2.0828547903e+00 -1.0888299957e-03 4.8612289400e-14 1.7717358510e+00 1.7843759550e+00 -1.2012613126e-13 -1.0891287872e-13 -5.9952043330e-15 -1.2512213488e-13 -1.0763612224e-13 -3.9968028887e-15 5.1070259133e-15 4.4408920985e-15
7.4000e-02 2.0898168544e+00 2.0828547903e+00 -1.0888594531e-03 4.9678348378e-14 1.7718393976e+00 1.7845006940e+00 -1.2312373343e-13 -1.0763612224e-13 -5.1070259133e-15 -1.2412293415e-13 -1.0919043447e-13 -5.1070259133e-15 5.1070259133e-15 4.4408920985e-15
7.4100e-02 2.0898167930e+00 2.0828547903e+00 -1.0888887849e-03 4.2855570918e-14 1.7719428068e+00 1.7846252493e+00 -1.2057022047e-13 -1.0974554598e-13 -3.4416913763e-15 -1.2101430968e-13 -1.0752509993e-13 -1.2212453271e-15 5.1070259133e-15 4.4408920985e-15
7.4200e-02 2.0898167319e+00 2.0828547903e+00 -1.0889179921e-03 4.9038712991e-14 1.7720460786e+00 1.7847496212e+00 -1.1735057370e-13 -1.0841327835e-13 -4.7739590059e-15 -1.2134737659e-13 -1.0730305533e-13 -1.1768364061e-14 5.1070259133e-15 4.4408920985e-15
7.4300e-02 2.0898166711e+00 2.0828547903e+00 -1.0889470755e-03 4.3495206305e-14 1.7721492136e+00 1.7848738102e+00 -1.1890488594e-13 -1.0952350138e-13 -3.3306690739e-15 -1.1912693054e-13 -1.0969003483e-13 -1.0991207944e-14 5.3290705182e-15 4.4408920985e-15
7.4400e-02 2.0898166105e+00 2.0828547903e+00 -1.0889760361e-03 5.5008643268e-14 1.7722522119e+00 1.7849978167e+00 -1.2079226508e-13 -1.0930145677e-13 -5.2180482157e-15 -1.2123635429e-13 -1.0780265569e-13 -5.5511151231e-15 5.1070259133e-15 4.4408920985e-15
7.4500e-02 2.0898165501e+00 2.0828547903e+00 -1.0890048747e-03 4.4774477079e-14 1.7723550740e+00 1.7851216410e+00 -1.2190248810e-13 -1.0541567619e-13 -2.9976021665e-15 -1.1923795284e-13 -1.0869083411e-13 -6.9944050551e-15 5.3290705182e-15 4.4408920985e-15
7.4600e-02 2.0898164901e+00 2.0828547903e+00 -1.0890335922e-03 4.4134841692e-14 1.7724578001e+00 1.7852452836e+00 -1.2101430968e-13 -1.0930145677e-13 -4.3298697960e-15 -1.2212453271e-13 -1.0702549957e-13 -5.4400928207e-15 5.1070259133e-15 4.4408920985e-15
7.4700e-02 2.0898164302e+00 2.0828547903e+00 -1.0890621895e-03 5.1810466334e-14 1.7725603906e+00 1.7853687448e+00 -1.2034817587e-13 -1.0874634526e-13 -7.6605388699e-15 -1.2267964422e-13 -1.0680345497e-13 -4.2188474936e-15 5.3290705182e-15 4.6629367034e-15
7.4800e-02 2.0898163706e+00 2.0828547903e+00 -1.0890906674e-03 4.8825501195e-14 1.7726628457e+00 1.7854920251e+00 -1.1879386363e-13 -1.0830225605e-13 -2.1094237468e-15 -1.1801670752e-13 -1.0741407763e-13 -8.7707618945e-15 5.1070259133e-15 4.4408920985e-15
7.4900e-02 2.0898163113e+00 2.0828547903e+00 -1.0891190268e-03 5.2876525312e-14 1.7727651658e+00 1.7856151248e+00 -1.2145839889e-13 -1.1013412404e-13 -5.7731597281e-15 -1.2445600106e-13 -1.0919043447e-13 -5.4400928207e-15 5.1070259133e-15 4.4408920985e-15
7.5000e-02 2.0898162522e+00 2.0828547903e+00 -1.0891472685e-03 5.0104771969e-14 1.7728673512e+00 1.7857380443e+00 -1.2090328738e-13 -1.0913492332e-13 -4.6629367034e-15 -1.2378986725e-13 -1.0902390102e-13 -8.6597395921e-15 5.3290705182e-15 4.4408920985e-15
7.5100e-02 2.0898161934e+00 2.0828547903e+00 -1.0891753934e-03 5.4155796086e-14 1.7729694022e+00 1.7858607841e+00 -1.1801670752e-13 -1.1030065750e-13 -8.8817841970e-15 -1.2134737659e-13 -1.0669243267e-13 -8.7707618945e-15 5.3290705182e-15 4.4408920985e-15
7.5200e-02 2.0898161348e+00 2.0828547903e+00 -1.0892034022e-03 4.8399077604e-14 1.7730713191e+00 1.7859833444e+00 -1.1823875212e-13 -1.0874634526e-13 -9.1038288019e-15 -1.1879386363e-13 -1.0991207944e-13 -7.6605388699e-15 5.3290705182e-15 4.4408920985e-15
7.5300e-02 2.0898160764e+00 2.0828547903e+00 -1.0892312957e-03 4.2215935531e-14 1.7731731022e+00 1.7861057258e+00 -1.2279066652e-13 -1.0624834346e-13 -7.1054273576e-15 -1.2045919817e-13 -1.0891287872e-13 -9.8809849192e-15 5.3290705182e-15 4.6629367034e-15
7.5400e-02 2.0898160183e+00 2.0828547903e+00 -1.0892590749e-03 4.8825501195e-14 1.7732747518e+00 1.7862279285e+00 -1.2201351041e-13 -1.1002310174e-13 -3.8857805862e-15 -1.2079226508e-13 -1.0741407763e-13 -1.4432899320e-15 5.1070259133e-15 4.6629367034e-15
7.5500e-02 2.0898159604e+00 2.0828547903e+00 -1.0892867403e-03 4.5627324261e-14 1.7733762682e+00 1.7863499530e+00 -1.2001510896e-13 -1.1080025786e-13 -6.4392935428e-15 -1.1968204205e-13 -1.1030065750e-13 0.0000000000e+00 5.1070259133e-15 4.4408920985e-15
7.5600e-02 2.0898159028e+00 2.0828547903e+00 -1.0893142929e-03 5.2663313516e-14 1.7734776517e+00 1.7864717997e+00 -1.2423395646e-13 -1.0891287872e-13 -6.9944050551e-15 -1.2090328738e-13 -1.0813572260e-13 -6.9944050551e-15 5.1070259133e-15 4.4408920985e-15
7.5700e-02 2.0898158454e+00 2.0828547903e+00 -1.0893417333e-03 5.1170830947e-14 1.7735789026e+00 1.7865934689e+00 -1.2445600106e-13 -1.0813572260e-13 -1.6653345369e-15 -1.1846079673e-13 -1.1118883592e-13 -6.6613381478e-15 5.3290705182e-15 4.4408920985e-15
7.5800e-02 2.0898157882e+00 2.0828547903e+00 -1.0893690624e-03 4.6266959648e-14 1.7736800212e+00 1.7867149610e+00 -1.2323475573e-13 -1.0863532296e-13 -7.9936057773e-15 -1.2467804567e-13 -1.0813572260e-13 -9.8809849192e-15 5.1070259133e-15 4.4408920985e-15
7.5900e-02 2.0898157313e+00 2.0828547903e+00 -1.0893962808e-03 5.5221855064e-14 1.7737810078e+00 1.7868362764e+00 -1.2123635429e-13 -1.0891287872e-13 -6.6613381478e-15 -1.1945999745e-13 -1.0869083411e-13 -9.5479180118e-15 5.1070259133e-15 4.4408920985e-15
7.6000e-02 2.0898156746e+00 2.0828547903e+00 -1.0894233894e-03 4.6053747852e-14 1.7738818626e+00 1.7869574155e+00 -1.2312373343e-13 -1.0774714454e-13 -1.0991207944e-14 -1.2023715357e-13 -1.1013412404e-13 -3.5527136788e-15 5.1070259133e-15 4.4408920985e-15
7.6100e-02 2.0898156181e+00 2.0828547903e+00 -1.0894503888e-03 5.2236889925e-14 1.7739825861e+00 1.7870783787e+00 -1.2156942120e-13 -1.0963452368e-13 -2.3314683517e-15 -1.2190248810e-13 -1.0602629885e-13 -6.6613381478e-15 5.1070259133e-15 4.4408920985e-15
7.6200e-02 2.0898155618e+00 2.0828547903e+00 -1.0894772798e-03 4.6480171444e-14 1.7740831783e+00 1.7871991662e+00 -1.2057022047e-13 -1.0580425425e-13 -1.4432899320e-15 -1.2323475573e-13 -1.0869083411e-13 -5.7731597281e-15 5.1070259133e-15 4.4408920985e-15
7.6300e-02 2.0898155058e+00 2.0828547903e+00 -1.0895040631e-03 5.0104771969e-14 1.7741836398e+00 1.7873197786e+00 -1.1979306436e-13 -1.0852430066e-13 -3.8857805862e-15 -1.2889689316e-13 -1.1052270210e-13 -1.2434497876e-14 5.1070259133e-15 4.6629367034e-15
7.6400e-02 2.0898154500e+00 2.0828547903e+00 -1.0895307393e-03 4.1363088349e-14 1.7742839706e+00 1.7874402161e+00 -1.1823875212e-13 -1.0902390102e-13 -7.9936057773e-15 -1.2334577804e-13 -1.0713652188e-13 -6.9944050551e-15 5.1070259133e-15 4.6629367034e-15
7.6500e-02 2.0898153944e+00 2.0828547903e+00 -1.0895573092e-03 4.4774477079e-14 1.7743841712e+00 1.7875604792e+00 -1.2279066652e-13 -1.1113332476e-13 -1.2212453271e-15 -1.2023715357e-13 -1.0841327835e-13 -1.0658141036e-14 5.1070259133e-15 4.6629367034e-15
7.6600e-02 2.0898153390e+00 2.0828547903e+00 -1.0895837734e-03 4.6693383239e-14 1.7744842417e+00 1.7876805682e+00 -1.2001510896e-13 -1.0802470030e-13 -3.1086244690e-15 -1.2012613126e-13 -1.0869083411e-13 -6.7723604502e-15 5.1070259133e-15 4.4408920985e-15
7.6700e-02 2.0898152839e+00 2.0828547903e+00 -1.0896101327e-03 4.8399077604e-14 1.7745841825e+00 1.7878004835e+00 -1.2412293415e-13 -1.1063372440e-13 -5.5511151231e-15 -1.2045919817e-13 -1.0969003483e-13 -5.4400928207e-15 5.1070259133e-15 4.6629367034e-15
7.6800e-02 2.0898152289e+00 2.0828547903e+00 -1.0896363876e-03 5.5008643268e-14 1.7746839939e+00 1.7879202255e+00 -1.2134737659e-13 -1.1102230246e-13 -1.4543921623e-14 -1.1968204205e-13 -1.0713652188e-13 -7.7715611724e-15 5.1070259133e-15 4.6629367034e-15
7.6900e-02 2.0898151742e+00 2.0828547903e+00 -1.0896625389e-03 4.5200900670e-14 1.7747836761e+00 1.7880397945e+00 -1.1979306436e-13 -1.0841327835e-13 -9.7699626167e-15 -1.1879386363e-13 -1.1118883592e-13 -5.5511151231e-15 5.1070259133e-15 4.6629367034e-15
7.7000e-02 2.0898151197e+00 2.0828547903e+00 -1.0896885871e-03 4.6266959648e-14 1.7748832295e+00 1.7881591909e+00 -1.2079226508e-13 -1.0630385461e-13 -9.4368957093e-15 -1.1979306436e-13 -1.0880185641e-13 -8.9928064995e-15 5.1070259133e-15 4.4408920985e-15
7.7100e-02 2.0898150655e+00 2.0828547903e+00 -1.0897145330e-03 5.2023678130e-14 1.7749826542e+00 1.7882784151e+00 -1.2201351041e-13 -1.0563772079e-13 -7.5495165675e-15 -1.2234657731e-13 -1.0719203303e-13 -6.5503158453e-15 5.1070259133e-15 4.6629367034e-15
7.7200e-02 2.0898150114e+00 2.0828547903e+00 -1.0897403771e-03 5.0957619151e-14 1.7750819506e+00 1.7883974674e+00 -1.2534417948e-13 -1.1080025786e-13 -5.4400928207e-15 -1.2301271113e-13 -1.0802470030e-13 -9.6589403142e-15 5.1070259133e-15 4.4408920985e-15
7.7300e-02 2.0898149575e+00 2.0828547903e+00 -1.0897661200e-03 4.8825501195e-14 1.7751811189e+00 1.7885163482e+00 -1.2012613126e-13 -1.0780265569e-13 -2.6645352591e-15 -1.2279066652e-13 -1.0980105714e-13 -9.7699626167e-15 5.1070259133e-15 4.4408920985e-15
7.7400e-02 2.0898149039e+00 2.0828547903e+00 -1.0897917625e-03 4.5627324261e-14 1.7752801595e+00 1.7886350579e+00 -1.1712852910e-13 -1.0730305533e-13 -1.3322676296e-14 -1.2068124278e-13 -1.1063372440e-13 -3.9968028887e-15 5.3290705182e-15 4.4408920985e-15
7.7500e-02 2.0898148505e+00 2.0828547903e+00 -1.0898173050e-03 4.7759442217e-14 1.7753790725e+00 1.7887535968e+00 -1.2501111257e-13 -1.1113332476e-13 -1.2656542481e-14 -1.2212453271e-13 -1.0991207944e-13 -1.1324274851e-14 5.3290705182e-15 4.4408920985e-15
7.7600e-02 2.0898147972e+00 2.0828547903e+00 -1.0898427482e-03 4.9251924787e-14 1.7754778583e+00 1.7888719653e+00 -1.2112533199e-13 -1.1080025786e-13 3.3306690739e-16 -1.2578826869e-13 -1.0802470030e-13 -5.6621374256e-15 5.3290705182e-15 4.4408920985e-15
7.7700e-02 2.0898147442e+00 2.0828547903e+00 -1.0898680926e-03 4.7759442217e-14 1.7755765171e+00 1.7889901638e+00 -1.1934897515e-13 -1.0813572260e-13 -1.4432899320e-15 -1.2023715357e-13 -1.1013412404e-13 -4.6629367034e-15 5.1070259133e-15 4.4408920985e-15
7.7800e-02 2.0898146914e+00 2.0828547903e+00 -1.0898933389e-03 4.6480171444e-14 1.7756750492e+00 1.7891081926e+00 -1.2179146580e-13 -1.0780265569e-13 -9.4368957093e-15 -1.2190248810e-13 -1.1013412404e-13 -5.8841820305e-15 5.1070259133e-15 4.4408920985e-15
7.7900e-02 2.0898146388e+00 2.0828547903e+00 -1.0899184875e-03 4.7546230422e-14 1.7757734549e+00 1.7892260521e+00 -1.2001510896e-13 -1.1129985822e-13 -7.5495165675e-15 -1.2156942120e-13 -1.0969003483e-13 -7.1054273576e-15 5.1070259133e-15 4.4408920985e-15
7.8000e-02 2.0898145864e+00 2.0828547903e+00 -1.0899435392e-03 5.3942584290e-14 1.7758717345e+00 1.7893437427e+00 -1.2034817587e-13 -1.1030065750e-13 -3.5527136788e-15 -1.2156942120e-13 -1.0930145677e-13 -8.8817841970e-15 5.1070259133e-15 4.4408920985e-15
7.8100e-02 2.0898145341e+00 2.0828547903e+00 -1.0899684943e-03 4.4134841692e-14 1.7759698881e+00 1.7894612647e+00 -1.2334577804e-13 -1.0974554598e-13 -6.6613381478e-15 -1.1812772982e-13 -1.0819123375e-13 -6.6613381478e-15 5.1070259133e-15 4.4408920985e-15
7.8200e-02 2.0898144821e+00 2.0828547903e+00 -1.0899933535e-03 4.5200900670e-14 1.7760679161e+00 1.7895786184e+00 -1.2179146580e-13 -1.0763612224e-13 -1.2878587086e-14 -1.2201351041e-13 -1.1313172621e-13 -7.9936057773e-15 5.1070259133e-15 4.4408920985e-15
7.8300e-02 2.0898144303e+00 2.0828547903e+00 -1.0900181174e-03 4.6693383239e-14 1.7761658188e+00 1.7896958043e+00 -1.2045919817e-13 -1.0913492332e-13 -1.4432899320e-15 -1.2378986725e-13 -1.1229905894e-13 -1.0769163339e-14 5.1070259133e-15 4.4408920985e-15
7.8400e-02 2.0898143787e+00 2.0828547903e+00 -1.0900427863e-03 4.8612289400e-14 1.7762635964e+00 1.7898128226e+00 -1.2156942120e-13 -1.0902390102e-13 -3.7747582837e-15 -1.2156942120e-13 -1.0830225605e-13 -8.4376949872e-15 5.1070259133e-15 4.4408920985e-15
7.8500e-02 2.0898143273e+00 2.0828547903e+00 -1.0900673610e-03 4.8612289400e-14 1.7763612491e+00 1.7899296738e+00 -1.2079226508e-13 -1.0774714454e-13 -6.4392935428e-15 -1.2145839889e-13 -1.1163292513e-13 -8.8817841970e-16 5.1070259133e-15 4.4408920985e-15
7.8600e-02 2.0898142761e+00 2.0828547903e+00 -1.0900918418e-03 4.6693383239e-14 1.7764587773e+00 1.7900463583e+00 -1.2090328738e-13 -1.0974554598e-13 -9.1038288019e-15 -1.2045919817e-13 -1.0963452368e-13 -6.5503158453e-15 5.1070259133e-15 4.4408920985e-15
7.8700e-02 2.0898142251e+00 2.0828547903e+00 -1.0901162293e-03 5.0744407356e-14 1.7765561812e+00 1.7901628763e+00 -1.2323475573e-13 -1.0930145677e-13 -6.2172489379e-15 -1.2190248810e-13 -1.0752509993e-13 3.2196467714e-15 5.1070259133e-15 4.4408920985e-15
7.8800e-02 2.0898141742e+00 2.0828547903e+00 -1.0901405240e-03 4.7972654013e-14 1.7766534610e+00 1.7902792282e+00 -1.2023715357e-13 -1.0880185641e-13 -9.4368957093e-15 -1.1968204205e-13 -1.0719203303e-13 -5.8841820305e-15 5.1070259133e-15 4.4408920985e-15
7.8900e-02 2.0898141236e+00 2.0828547903e+00 -1.0901647264e-03 4.9038712991e-14 1.7767506171e+00 1.7903954144e+00 -1.2390088955e-13 -1.1179945858e-13 -5.9952043330e-15 -1.1957101975e-13 -1.1068923556e-13 -1.9984014443e-15 5.1070259133e-15 4.4408920985e-15
7.9000e-02 2.0898140732e+00 2.0828547903e+00 -1.0901888370e-03 4.7119806830e-14 1.7768476496e+00 1.7905114352e+00 -1.1957101975e-13 -1.0941247908e-13 -3.5527136788e-15 -1.2267964422e-13 -1.0852430066e-13 -8.2156503822e-15 5.1070259133e-15 4.4408920985e-15
7.9100e-02 2.0898140229e+00 2.0828547903e+00 -1.0902128563e-03 4.3281994509e-14 1.7769445590e+00 1.7906272911e+00 -1.2145839889e-13 -1.0713652188e-13 -2.8865798640e-15 -1.2434497876e-13 -1.0913492332e-13 -6.4392935428e-15 5.1070259133e-15 4.4408920985e-15
7.9200e-02 2.0898139729e+00 2.0828547903e+00 -1.0902367848e-03 4.8825501195e-14 1.7770413453e+00 1.7907429823e+00 -1.2201351041e-13 -1.0680345497e-13 -6.3282712404e-15 -1.2057022047e-13 -1.1002310174e-13 -8.3266726847e-15 5.1070259133e-15 4.4408920985e-15
7.9300e-02 2.0898139230e+00 2.0828547903e+00 -1.0902606228e-03 4.4348053487e-14 1.7771380089e+00 1.7908585092e+00 -1.2068124278e-13 -1.0680345497e-13 -6.7723604502e-15 -1.2423395646e-13 -1.0880185641e-13 -9.4368957093e-15 5.1070259133e-15 4.4408920985e-15
7.9400e-02 2.0898138733e+00 2.0828547903e+00 -1.0902843710e-03 4.8399077604e-14 1.7772345500e+00 1.7909738722e+00 -1.1923795284e-13 -1.0963452368e-13 -8.2156503822e-15 -1.2057022047e-13 -1.0730305533e-13 -4.2188474936e-15 5.1070259133e-15 4.4408920985e-15
7.9500e-02 2.0898138238e+00 2.0828547903e+00 -1.0903080297e-03 5.7140761224e-14 1.7773309690e+00 1.7910890716e+00 -1.2045919817e-13 -1.0691447727e-13 -3.4416913763e-15 -1.2334577804e-13 -1.1202150318e-13 -4.3298697960e-15 5.1070259133e-15 4.4408920985e-15
7.9600e-02 2.0898137745e+00 2.0828547903e+00 -1.0903315994e-03 5.1597254538e-14 1.7774272660e+00 1.7912041077e+00 -1.2123635429e-13 -1.0730305533e-13 -2.3314683517e-15 -1.2312373343e-13 -1.0819123375e-13 -8.6597395921e-15 5.1070259133e-15 4.2188474936e-15
7.9700e-02 2.0898137254e+00 2.0828547903e+00 -1.0903550806e-03 5.2663313516e-14 1.7775234413e+00 1.7913189810e+00 -1.1901590824e-13 -1.0974554598e-13 -9.7699626167e-15 -1.2345680034e-13 -1.0830225605e-13 -8.3266726847e-15 5.1070259133e-15 4.2188474936e-15
7.9800e-02 2.0898136764e+00 2.0828547903e+00 -1.0903784736e-03 4.8612289400e-14 1.7776194952e+00 1.7914336918e+00 -1.1957101975e-13 -1.1030065750e-13 -9.4368957093e-15 -1.2168044350e-13 -1.0852430066e-13 -4.9960036108e-15 5.1070259133e-15 4.4408920985e-15
7.9900e-02 2.0898136277e+00 2.0828547903e+00 -1.0904017791e-03 4.7546230422e-14 1.7777154279e+00 1.7915482405e+00 -1.1890488594e-13 -1.0980105714e-13 -6.6613381478e-15 -1.2245759962e-13 -1.0763612224e-13 -8.9928064995e-15 5.1070259133e-15 4.4408920985e-15
8.0000e-02 2.0898135791e+00 2.0828547903e+00 -1.0904249973e-03 5.2876525312e-14 1.7778112397e+00 1.7916626273e+00 -1.1979306436e-13 -1.0852430066e-13 -5.5511151231e-16 -1.2334577804e-13 -1.0919043447e-13 -3.3306690739e-15 5.1070259133e-15 4.4408920985e-15
8.0100e-02 2.0898135307e+00 2.0828547903e+00 -1.0904481287e-03 4.2429147327e-14 1.7779069309e+00 1.7917768526e+00 -1.1779466291e-13 -1.0691447727e-13 -6.2172489379e-15 -1.2378986725e-13 -1.1263212585e-13 -6.6613381478e-15 5.1070259133e-15 4.4408920985e-15
8.0200e-02 2.0898134825e+00 2.0828547903e+00 -1.0904711737e-03 4.7119806830e-14 1.7780025017e+00 1.7918909169e+00 -1.1723955140e-13 -1.0824674490e-13 -1.3322676296e-15 -1.1923795284e-13 -1.0741407763e-13 -1.2545520178e-14 5.1070259133e-15 4.4408920985e-15
8.0300e-02 2.0898134345e+00 2.0828547903e+00 -1.0904941328e-03 4.9038712991e-14 1.7780979524e+00 1.7920048204e+00 -1.2001510896e-13 -1.0802470030e-13 -1.0991207944e-14 -1.2079226508e-13 -1.0869083411e-13 -5.2180482157e-15 5.1070259133e-15 4.4408920985e-15
8.0400e-02 2.0898133866e+00 2.0828547903e+00 -1.0905170063e-03 4.4774477079e-14 1.7781932832e+00 1.7921185636e+00 -1.1945999745e-13 -1.0880185641e-13 -7.1054273576e-15 -1.2123635429e-13 -1.0769163339e-13 -9.3258734069e-15 5.1070259133e-15 4.4408920985e-15
8.0500e-02 2.0898133389e+00 2.0828547903e+00 -1.0905397947e-03 5.4155796086e-14 1.7782884943e+00 1.7922321466e+00 -1.2112533199e-13 -1.0830225605e-13 -2.8865798640e-15 -1.2223555501e-13 -1.0752509993e-13 -7.1054273576e-15 5.1070259133e-15 4.4408920985e-15
8.0600e-02 2.0898132914e+00 2.0828547903e+00 -1.0905624984e-03 4.7546230422e-14 1.7783835862e+00 1.7923455700e+00 -1.2079226508e-13 -1.0791367799e-13 -9.5479180118e-15 -1.1857181903e-13 -1.0913492332e-13 -5.4400928207e-15 5.1070259133e-15 4.4408920985e-15
8.0700e-02 2.0898132441e+00 2.0828547903e+00 -1.0905851178e-03 4.9678348378e-14 1.7784785589e+00 1.7924588341e+00 -1.1879386363e-13 -1.1202150318e-13 -1.5654144647e-14 -1.2245759962e-13 -1.0963452368e-13 -4.4408920985e-15 5.1070259133e-15 4.4408920985e-15
8.0800e-02 2.0898131970e+00 2.0828547903e+00 -1.0906076533e-03 4.6480171444e-14 1.7785734128e+00 1.7925719392e+00 -1.2090328738e-13 -1.0830225605e-13 -1.0436096431e-14 -1.2201351041e-13 -1.0991207944e-13 -5.1070259133e-15 5.1070259133e-15 4.4408920985e-15
8.0900e-02 2.0898131500e+00 2.0828547903e+00 -1.0906301053e-03 5.4582219677e-14 1.7786681481e+00 1.7926848856e+00 -1.2179146580e-13 -1.1063372440e-13 4.4408920985e-16 -1.2345680034e-13 -1.0791367799e-13 -2.1094237468e-15 5.1070259133e-15 4.2188474936e-15
8.1000e-02 2.0898131032e+00 2.0828547903e+00 -1.0906524741e-03 5.0104771969e-14 1.7787627650e+00 1.7927976737e+00 -1.1945999745e-13 -1.0980105714e-13 -5.2180482157e-15 -1.2223555501e-13 -1.0991207944e-13 -5.3290705182e-15 5.3290705182e-15 4.2188474936e-15
8.1100e-02 2.0898130566e+00 2.0828547903e+00 -1.0906747601e-03 3.9870605780e-14 1.7788572640e+00 1.7929103039e+00 -1.1834977443e-13 -1.0913492332e-13 -7.1054273576e-15 -1.2168044350e-13 -1.0680345497e-13 -6.9944050551e-15 5.3290705182e-15 4.2188474936e-15
8.1200e-02 2.0898130101e+00 2.0828547903e+00 -1.0906969638e-03 4.7119806830e-14 1.7789516451e+00 1.7930227765e+00 -1.2068124278e-13 -1.0852430066e-13 -4.6629367034e-15 -1.2245759962e-13 -1.0930145677e-13 -9.7699626167e-15 5.3290705182e-15 4.2188474936e-15
8.1300e-02 2.0898129638e+00 2.0828547903e+00 -1.0907190856e-03 5.2663313516e-14 1.7790459086e+00 1.7931350919e+00 -1.2212453271e-13 -1.0674794382e-13 -5.9952043330e-15 -1.2134737659e-13 -1.0763612224e-13 -6.4392935428e-15 5.3290705182e-15 4.2188474936e-15
8.1400e-02 2.0898129177e+00 2.0828547903e+00 -1.0907411257e-03 4.3281994509e-14 1.7791400548e+00 1.7932472504e+00 -1.2079226508e-13 -1.0974554598e-13 -8.4376949872e-15 -1.1801670752e-13 -1.0863532296e-13 -9.5479180118e-15 5.1070259133e-15 4.2188474936e-15
8.1500e-02 2.0898128718e+00 2.0828547903e+00 -1.0907630846e-03 4.8185865808e-14 1.7792340840e+00 1.7933592524e+00 -1.2090328738e-13 -1.0974554598e-13 -9.2148511044e-15 -1.1912693054e-13 -1.0780265569e-13 -8.2156503822e-15 5.3290705182e-15 4.2188474936e-15
8.1600e-02 2.0898128260e+00 2.0828547903e+00 -1.0907849626e-03 4.9465136582e-14 1.7793279964e+00 1.7934710982e+00 -1.2279066652e-13 -1.0630385461e-13 -2.9976021665e-15 -1.2245759962e-13 -1.0963452368e-13 -1.1657341759e-14 5.3290705182e-15 4.2188474936e-15
8.1700e-02 2.0898127804e+00 2.0828547903e+00 -1.0908067601e-03 5.3089737108e-14 1.7794217923e+00 1.7935827881e+00 -1.2190248810e-13 -1.0680345497e-13 -9.9920072216e-15 -1.2045919817e-13 -1.1018963519e-13 -1.1102230246e-14 5.3290705182e-15 4.2188474936e-15
8.1800e-02 2.0898127350e+00 2.0828547903e+00 -1.0908284775e-03 4.9465136582e-14 1.7795154719e+00 1.7936943225e+00 -1.1779466291e-13 -1.0791367799e-13 -8.5487172896e-15 -1.2045919817e-13 -1.0902390102e-13 -1.3100631691e-14 5.3290705182e-15 4.2188474936e-15
8.1900e-02 2.0898126897e+00 2.0828547903e+00 -1.0908501152e-03 4.8399077604e-14 1.7796090355e+00 1.7938057018e+00 -1.2201351041e-13 -1.0652589921e-13 -4.2188474936e-15 -1.1957101975e-13 -1.1063372440e-13 -4.7739590059e-15 5.3290705182e-15 4.2188474936e-15
8.2000e-02 2.0898126446e+00 2.0828547903e+00 -1.0908716734e-03 5.2663313516e-14 1.7797024833e+00 1.7939169263e+00 -1.2179146580e-13 -1.0641487691e-13 -1.0436096431e-14 -1.2256862192e-13 -1.0752509993e-13 -2.3314683517e-15 5.3290705182e-15 4.2188474936e-15
8.2100e-02 2.0898125997e+00 2.0828547903e+00 -1.0908931526e-03 5.1810466334e-14 1.7797958157e+00 1.7940279964e+00 -1.2168044350e-13 -1.1041167980e-13 -1.5543122345e-15 -1.2190248810e-13 -1.1113332476e-13 -9.4368957093e-15 5.1070259133e-15 4.2188474936e-15
8.2200e-02 2.0898125549e+00 2.0828547903e+00 -1.0909145531e-03 5.4369007881e-14 1.7798890327e+00 1.7941389123e+00 -1.1990408666e-13 -1.0663692152e-13 -2.6645352591e-15 -1.2234657731e-13 -1.1013412404e-13 -1.0658141036e-14 5.1070259133e-15 4.2188474936e-15
8.2300e-02 2.0898125103e+00 2.0828547903e+00 -1.0909358753e-03 5.9486090976e-14 1.7799821348e+00 1.7942496745e+00 -1.2512213488e-13 -1.0802470030e-13 -4.9960036108e-15 -1.2301271113e-13 -1.0780265569e-13 -6.9944050551e-15 5.1070259133e-15 4.2188474936e-15
8.2400e-02 2.0898124659e+00 2.0828547903e+00 -1.0909571194e-03 4.8185865808e-14 1.7800751221e+00 1.7943602833e+00 -1.2101430968e-13 -1.0874634526e-13 -7.8825834748e-15 -1.2356782264e-13 -1.0752509993e-13 -3.5527136788e-15 5.3290705182e-15 4.2188474936e-15
8.2500e-02 2.0898124216e+00 2.0828547903e+00 -1.0909782860e-03 5.3516160699e-14 1.7801679950e+00 1.7944707390e+00 -1.1834977443e-13 -1.0780265569e-13 -6.1062266354e-15 -1.1857181903e-13 -1.0980105714e-13 -6.4392935428e-15 5.3290705182e-15 4.2188474936e-15
8.2600e-02 2.0898123774e+00 2.0828547903e+00 -1.0909993752e-03 5.3942584290e-14 1.7802607536e+00 1.7945810420e+00 -1.1857181903e-13 -1.0624834346e-13 -7.5495165675e-15 -1.1945999745e-13 -1.1002310174e-13 -7.7715611724e-15 5.3290705182e-15 4.2188474936e-15
8.2700e-02 2.0898123335e+00 2.0828547903e+00 -1.0910203875e-03 5.3516160699e-14 1.7803533982e+00 1.7946911926e+00 -1.2079226508e-13 -1.1229905894e-13 -8.7707618945e-15 -1.2057022047e-13 -1.0613732115e-13 -8.8817841970e-15 5.3290705182e-15 4.2188474936e-15
8.2800e-02 2.0898122897e+00 2.0828547903e+00 -1.0910413232e-03 4.9251924787e-14 1.7804459292e+00 1.7948011912e+00 -1.2223555501e-13 -1.0830225605e-13 -1.6542323067e-14 -1.2212453271e-13 -1.1118883592e-13 -4.7739590059e-15 5.3290705182e-15 4.2188474936e-15
8.2900e-02 2.0898122460e+00 2.0828547903e+00 -1.0910621827e-03 5.5008643268e-14 1.7805383466e+00 1.7949110381e+00 -1.2279066652e-13 -1.0991207944e-13 -5.8841820305e-15 -1.2323475573e-13 -1.0752509993e-13 -7.9936057773e-15 5.3290705182e-15 4.2188474936e-15
8.3000e-02 2.0898122026e+00 2.0828547903e+00 -1.0910829662e-03 4.4348053487e-14 1.7806306509e+00 1.7950207337e+00 -1.2245759962e-13 -1.0774714454e-13 -8.4376949872e-15 -1.1934897515e-13 -1.0741407763e-13 -4.6629367034e-15 5.1070259133e-15 4.2188474936e-15
8.3100e-02 2.0898121592e+00 2.0828547903e+00 -1.0911036742e-03 4.8825501195e-14 1.7807228421e+00 1.7951302782e+00 -1.2290168883e-13 -1.0841327835e-13 -2.3314683517e-15 -1.1912693054e-13 -1.0919043447e-13 -8.8817841970e-15 5.3290705182e-15 4.2188474936e-15
8.3200e-02 2.0898121161e+00 2.0828547903e+00 -1.0911243069e-03 5.3302948903e-14 1.7808149207e+00 1.7952396721e+00 -1.2179146580e-13 -1.0791367799e-13 -4.4408920985e-15 -1.2512213488e-13 -1.0969003483e-13 -1.4432899320e-15 5.3290705182e-15 4.2188474936e-15
8.3300e-02 2.0898120731e+00 2.0828547903e+00 -1.0911448647e-03 4.6480171444e-14 1.7809068869e+00 1.7953489157e+00 -1.2123635429e-13 -1.0991207944e-13 -5.5511151231e-15 -1.2145839889e-13 -1.0819123375e-13 -7.1054273576e-15 5.3290705182e-15 4.2188474936e-15
8.3400e-02 2.0898120302e+00 2.0828547903e+00 -1.0911653480e-03 5.7780396611e-14 1.7809987408e+00 1.7954580093e+00 -1.2057022047e-13 -1.0824674490e-13 7.7715611724e-16 -1.2023715357e-13 -1.0930145677e-13 -7.1054273576e-15 5.3290705182e-15 4.2188474936e-15
8.3500e-02 2.0898119875e+00 2.0828547903e+00 -1.0911857571e-03 4.9891560173e-14 1.7810904828e+00 1.7955669533e+00 -1.2367884494e-13 -1.0730305533e-13 -8.5487172896e-15 -1.2323475573e-13 -1.0880185641e-13 -5.1070259133e-15 5.3290705182e-15 4.2188474936e-15
8.3600e-02 2.0898119450e+00 2.0828547903e+00 -1.0912060922e-03 5.3516160699e-14 1.7811821131e+00 1.7956757480e+00 -1.2179146580e-13 -1.0841327835e-13 -5.8841820305e-15 -1.2190248810e-13 -1.1118883592e-13 -7.2164496601e-15 5.3290705182e-15 4.2188474936e-15
8.3700e-02 2.0898119026e+00 2.0828547903e+00 -1.0912263538e-03 5.3942584290e-14 1.7812736320e+00 1.7957843937e+00 -1.2045919817e-13 -1.0841327835e-13 1.5543122345e-15 -1.1968204205e-13 -1.0663692152e-13 -5.4400928207e-15 5.1070259133e-15 4.2188474936e-15
8.3800e-02 2.0898118604e+00 2.0828547903e+00 -1.0912465422e-03 5.2023678130e-14 1.7813650396e+00 1.7958928908e+00 -1.2345680034e-13 -1.0980105714e-13 -1.1768364061e-14 -1.2223555501e-13 -1.0963452368e-13 -8.8817841970e-16 5.1070259133e-15 4.2188474936e-15
8.3900e-02 2.0898118183e+00 2.0828547903e+00 -1.0912666577e-03 5.1384042743e-14 1.7814563364e+00 1.7960012396e+00 -1.2012613126e-13 -1.1174394743e-13 -9.7699626167e-15 -1.1712852910e-13 -1.0563772079e-13 -1.1990408666e-14 5.1070259133e-15 4.2188474936e-15
8.4000e-02 2.0898117763e+00 2.0828547903e+00 -1.0912867006e-03 5.3516160699e-14 1.7815475225e+00 1.7961094405e+00 -1.2001510896e-13 -1.1191048088e-13 -7.8825834748e-15 -1.2145839889e-13 -1.0952350138e-13 -8.2156503822e-15 5.1070259133e-15 4.2188474936e-15
8.4100e-02 2.0898117346e+00 2.0828547903e+00 -1.0913066713e-03 6.2044632523e-14 1.7816385981e+00 1.7962174938e+00 -1.2134737659e-13 -1.0713652188e-13 -8.8817841970e-16 -1.2123635429e-13 -1.0830225605e-13 -8.2156503822e-15 5.1070259133e-15 4.2188474936e-15
8.4200e-02 2.0898116929e+00 2.0828547903e+00 -1.0913265701e-03 5.0744407356e-14 1.7817295636e+00 1.7963253998e+00 -1.2034817587e-13 -1.1002310174e-13 -4.7739590059e-15 -1.2145839889e-13 -1.0730305533e-13 -5.9952043330e-15 5.3290705182e-15 4.2188474936e-15
8.4300e-02 2.0898116514e+00 2.0828547903e+00 -1.0913463974e-03 5.8420031998e-14 1.7818204191e+00 1.7964331589e+00 -1.2068124278e-13 -1.0791367799e-13 -1.0991207944e-14 -1.2012613126e-13 -1.0963452368e-13 -8.6597395921e-15 5.3290705182e-15 4.2188474936e-15
8.4400e-02 2.0898116101e+00 2.0828547903e+00 -1.0913661533e-03 5.7993608407e-14 1.7819111650e+00 1.7965407713e+00 -1.1690648449e-13 -1.0741407763e-13 -4.4408920985e-15 -1.2156942120e-13 -1.0863532296e-13 -9.6589403142e-15 5.1070259133e-15 4.2188474936e-15
8.4500e-02 2.0898115689e+00 2.0828547903e+00 -1.0913858384e-03 4.8825501195e-14 1.7820018014e+00 1.7966482375e+00 -1.1968204205e-13 -1.0730305533e-13 -3.1086244690e-15 -1.2034817587e-13 -1.0730305533e-13 -9.6589403142e-15 5.1070259133e-15 4.2188474936e-15
8.4600e-02 2.0898115279e+00 2.0828547903e+00 -1.0914054529e-03 5.6714337633e-14 1.7820923287e+00 1.7967555578e+00 -1.2034817587e-13 -1.0924594562e-13 -7.6605388699e-15 -1.2367884494e-13 -1.0713652188e-13 -4.4408920985e-15 5.3290705182e-15 4.2188474936e-15
8.4700e-02 2.0898114870e+00 2.0828547903e+00 -1.0914249972e-03 5.5648278655e-14 1.7821827471e+00 1.7968627325e+00 -1.2378986725e-13 -1.0680345497e-13 -9.4368957093e-15 -1.2123635429e-13 -1.0902390102e-13 -2.9976021665e-15 5.1070259133e-15 4.2188474936e-15
8.4800e-02 2.0898114463e+00 2.0828547903e+00 -1.0914444715e-03 5.4155796086e-14 1.7822730568e+00 1.7969697619e+00 -1.2301271113e-13 -1.1041167980e-13 -1.2434497876e-14 -1.1779466291e-13 -1.0913492332e-13 -8.6597395921e-15 5.1070259133e-15 4.2188474936e-15
8.4900e-02 2.0898114057e+00 2.0828547903e+00 -1.0914638763e-03 5.7353973020e-14 1.7823632580e+00 1.7970766464e+00 -1.1901590824e-13 -1.1024514635e-13 -1.0214051827e-14 -1.2401191185e-13 -1.1018963519e-13 -5.6621374256e-15 5.3290705182e-15 3.9968028887e-15
8.5000e-02 2.0898113652e+00 2.0828547903e+00 -1.0914832118e-03 5.7353973020e-14 1.7824533511e+00 1.7971833862e+00 -1.2123635429e-13 -1.0841327835e-13 -1.4321877018e-14 -1.2434497876e-13 -1.0763612224e-13 -7.8825834748e-15 5.3290705182e-15 3.9968028887e-15
8.5100e-02 2.0898113249e+00 2.0828547903e+00 -1.0915024783e-03 5.5221855064e-14 1.7825433363e+00 1.7972899818e+00 -1.1790568522e-13 -1.0780265569e-13 -6.8833827527e-15 -1.2412293415e-13 -1.0830225605e-13 -4.7739590059e-15 5.3290705182e-15 3.9968028887e-15
8.5200e-02 2.0898112847e+00 2.0828547903e+00 -1.0915216762e-03 5.6074702246e-14 1.7826332137e+00 1.7973964335e+00 -1.2001510896e-13 -1.1124434707e-13 -6.8833827527e-15 -1.1901590824e-13 -1.0813572260e-13 -8.2156503822e-15 5.3290705182e-15 4.2188474936e-15
8.5300e-02 2.0898112447e+00 2.0828547903e+00 -1.0915408059e-03 5.2663313516e-14 1.7827229838e+00 1.7975027415e+00 -1.1846079673e-13 -1.0763612224e-13 -9.1038288019e-15 -1.2423395646e-13 -1.0891287872e-13 -3.6637359813e-15 5.3290705182e-15 4.2188474936e-15
8.5400e-02 2.0898112048e+00 2.0828547903e+00 -1.0915598676e-03 5.0957619151e-14 1.7828126466e+00 1.7976089062e+00 -1.2179146580e-13 -1.0791367799e-13 1.2212453271e-15 -1.2112533199e-13 -1.0880185641e-13 -6.8833827527e-15 5.3290705182e-15 4.2188474936e-15
8.5500e-02 2.0898111651e+00 2.0828547903e+00 -1.0915788617e-03 5.8206820202e-14 1.7829022026e+00 1.7977149280e+00 -1.2168044350e-13 -1.0741407763e-13 -2.5535129566e-15 -1.2212453271e-13 -1.0963452368e-13 -7.5495165675e-15 5.3290705182e-15 4.2188474936e-15
8.5600e-02 2.0898111255e+00 2.0828547903e+00 -1.0915977884e-03 5.4369007881e-14 1.7829916518e+00 1.7978208071e+00 -1.1790568522e-13 -1.0791367799e-13 -3.6637359813e-15 -1.2112533199e-13 -1.1080025786e-13 -1.0325074129e-14 5.3290705182e-15 4.2188474936e-15
8.5700e-02 2.0898110861e+00 2.0828547903e+00 -1.0916166482e-03 5.8420031998e-14 1.7830809946e+00 1.7979265439e+00 -1.2168044350e-13 -1.0830225605e-13 -4.2188474936e-15 -1.2390088955e-13 -1.0852430066e-13 -6.9944050551e-15 5.3290705182e-15 4.2188474936e-15
8.5800e-02 2.0898110467e+00 2.0828547903e+00 -1.0916354414e-03 5.4582219677e-14 1.7831702312e+00 1.7980321387e+00 -1.2201351041e-13 -1.0841327835e-13 -4.4408920985e-16 -1.2045919817e-13 -1.1018963519e-13 -1.2767564783e-14 5.3290705182e-15 4.2188474936e-15
8.5900e-02 2.0898110076e+00 2.0828547903e+00 -1.0916541682e-03 5.4369007881e-14 1.7832593618e+00 1.7981375918e+00 -1.2201351041e-13 -1.0952350138e-13 -4.4408920985e-15 -1.2312373343e-13 -1.0613732115e-13 -6.4392935428e-15 5.3290705182e-15 4.2188474936e-15
8.6000e-02 2.0898109685e+00 2.0828547903e+00 -1.0916728291e-03 5.4795431472e-14 1.7833483867e+00 1.7982429035e+00 -1.1923795284e-13 -1.0874634526e-13 -6.6613381478e-15 -1.2045919817e-13 -1.0969003483e-13 -6.2172489379e-15 5.3290705182e-15 4.2188474936e-15
8.6100e-02 2.0898109296e+00 2.0828547903e+00 -1.0916914243e-03 6.1404997136e-14 1.7834373062e+00 1.7983480743e+00 -1.2312373343e-13 -1.1030065750e-13 -7.7715611724e-15 -1.2245759962e-13 -1.0702549957e-13 -5.6621374256e-15 5.5511151231e-15 4.2188474936e-15
8.6200e-02 2.0898108909e+00 2.0828547903e+00 -1.0917099542e-03 5.7567184815e-14 1.7835261204e+00 1.7984531043e+00 -1.2245759962e-13 -1.1041167980e-13 -2.9976021665e-15 -1.2334577804e-13 -1.1052270210e-13 -7.9936057773e-15 5.5511151231e-15 4.2188474936e-15
8.6300e-02 2.0898108522e+00 2.0828547903e+00 -1.0917284191e-03 5.6074702246e-14 1.7836148296e+00 1.7985579939e+00 -1.2323475573e-13 -1.0974554598e-13 -7.7715611724e-15 -1.2090328738e-13 -1.0780265569e-13 -2.5535129566e-15 5.5511151231e-15 4.2188474936e-15
8.6400e-02 2.0898108137e+00 2.0828547903e+00 -1.0917468193e-03 5.3089737108e-14 1.7837034341e+00 1.7986627434e+00 -1.2434497876e-13 -1.1002310174e-13 -8.7707618945e-15 -1.2367884494e-13 -1.0919043447e-13 -7.4384942650e-15 5.5511151231e-15 4.2188474936e-15
8.6500e-02 2.0898107754e+00 2.0828547903e+00 -1.0917651552e-03 5.6927549429e-14 1.7837919341e+00 1.7987673532e+00 -1.2145839889e-13 -1.0874634526e-13 -4.1078251911e-15 -1.2045919817e-13 -1.0880185641e-13 -8.7707618945e-15 5.5511151231e-15 4.2188474936e-15
8.6600e-02 2.0898107371e+00 2.0828547903e+00 -1.0917834270e-03 5.6714337633e-14 1.7838803298e+00 1.7988718235e+00 -1.2134737659e-13 -1.1074474671e-13 -4.3298697960e-15 -1.2012613126e-13 -1.0819123375e-13 -5.3290705182e-15 5.5511151231e-15 4.2188474936e-15
8.6700e-02 2.0898106990e+00 2.0828547903e+00 -1.0918016352e-03 5.4582219677e-14 1.7839686215e+00 1.7989761546e+00 -1.2212453271e-13 -1.1124434707e-13 -4.7739590059e-15 -1.2423395646e-13 -1.0919043447e-13 -2.2204460493e-15 5.5511151231e-15 4.2188474936e-15
8.6800e-02 2.0898106611e+00 2.0828547903e+00 -1.0918197800e-03 5.7567184815e-14 1.7840568094e+00 1.7990803470e+00 -1.1968204205e-13 -1.0780265569e-13 -5.8841820305e-15 -1.2012613126e-13 -1.0913492332e-13 -7.5495165675e-15 5.5511151231e-15 4.4408920985e-15
8.6900e-02 2.0898106233e+00 2.0828547903e+00 -1.0918378618e-03 5.4795431472e-14 1.7841448938e+00 1.7991844008e+00 -1.2534417948e-13 -1.1041167980e-13 -7.2164496601e-15 -1.2245759962e-13 -1.0663692152e-13 -1.0103029524e-14 5.5511151231e-15 4.4408920985e-15
8.7000e-02 2.0898105856e+00 2.0828547903e+00 -1.0918558809e-03 5.6927549429e-14 1.7842328749e+00 1.7992883164e+00 -1.1979306436e-13 -1.1163292513e-13 -9.7699626167e-15 -1.1979306436e-13 -1.0813572260e-13 -5.5511151231e-16 5.5511151231e-15 4.4408920985e-15
8.7100e-02 2.0898105480e+00 2.0828547903e+00 -1.0918738377e-03 6.1191785341e-14 1.7843207529e+00 1.7993920942e+00 -1.2045919817e-13 -1.0624834346e-13 -4.7739590059e-15 -1.2001510896e-13 -1.0913492332e-13 -3.9968028887e-15 5.5511151231e-15 4.4408920985e-15
8.7200e-02 2.0898105106e+00 2.0828547903e+00 -1.0918917324e-03 5.6714337633e-14 1.7844085280e+00 1.7994957343e+00 -1.2256862192e-13 -1.0874634526e-13 -1.4432899320e-15 -1.2134737659e-13 -1.0941247908e-13 -3.5527136788e-15 5.5511151231e-15 4.4408920985e-15
8.7300e-02 2.0898104732e+00 2.0828547903e+00 -1.0919095654e-03 5.8846455589e-14 1.7844962006e+00 1.7995992372e+00 -1.2345680034e-13 -1.0724754418e-13 -3.8857805862e-15 -1.2001510896e-13 -1.0880185641e-13 -5.6621374256e-15 5.5511151231e-15 4.4408920985e-15
8.7400e-02 2.0898104361e+00 2.0828547903e+00 -1.0919273370e-03 6.1404997136e-14 1.7845837707e+00 1.7997026031e+00 -1.2256862192e-13 -1.0913492332e-13 -5.5511151231e-15 -1.1635137298e-13 -1.0980105714e-13 -1.2212453271e-15 5.5511151231e-15 4.4408920985e-15
8.7500e-02 2.0898103990e+00 2.0828547903e+00 -1.0919450475e-03 5.7140761224e-14 1.7846712388e+00 1.7998058323e+00 -1.1945999745e-13 -1.0952350138e-13 -6.7723604502e-15 -1.2012613126e-13 -1.0863532296e-13 -1.1879386363e-14 5.5511151231e-15 4.4408920985e-15
8.7600e-02 2.0898103621e+00 2.0828547903e+00 -1.0919626974e-03 5.9059667385e-14 1.7847586049e+00 1.7999089252e+00 -1.2134737659e-13 -1.0663692152e-13 -2.8865798640e-15 -1.2168044350e-13 -1.0802470030e-13 -2.7755575616e-15 5.5511151231e-15 4.6629367034e-15
8.7700e-02 2.0898103253e+00 2.0828547903e+00 -1.0919802868e-03 5.4795431472e-14 1.7848458694e+00 1.8000118820e+00 -1.1957101975e-13 -1.0491607583e-13 -3.9968028887e-15 -1.2057022047e-13 -1.0880185641e-13 -1.3655743203e-14 5.5511151231e-15 4.6629367034e-15
8.7800e-02 2.0898102886e+00 2.0828547903e+00 -1.0919978162e-03 5.9699302772e-14 1.7849330324e+00 1.8001147030e+00 -1.1879386363e-13 -1.1063372440e-13 -1.0991207944e-14 -1.2201351041e-13 -1.1168843628e-13 -3.1086244690e-15 5.5511151231e-15 4.6629367034e-15
8.7900e-02 2.0898102521e+00 2.0828547903e+00 -1.0920152858e-03 6.2684267910e-14 1.7850200942e+00 1.8002173885e+00 -1.2068124278e-13 -1.0624834346e-13 -7.5495165675e-15 -1.2068124278e-13 -1.0880185641e-13 -3.2196467714e-15 5.5511151231e-15 4.6629367034e-15
8.8000e-02 2.0898102156e+00 2.0828547903e+00 -1.0920326961e-03 6.1191785341e-14 1.7851070551e+00 1.8003199389e+00 -1.2234657731e-13 -1.1113332476e-13 -3.4416913763e-15 -1.2012613126e-13 -1.0991207944e-13 -1.1102230246e-14 5.5511151231e-15 4.6629367034e-15
8.8100e-02 2.0898101793e+00 2.0828547903e+00 -1.0920500472e-03 5.5221855064e-14 1.7851939152e+00 1.8004223545e+00 -1.2112533199e-13 -1.0791367799e-13 2.4424906542e-15 -1.1945999745e-13 -1.0663692152e-13 -1.0991207944e-14 5.5511151231e-15 4.6629367034e-15
8.8200e-02 2.0898101432e+00 2.0828547903e+00 -1.0920673397e-03 5.9486090976e-14 1.7852806747e+00 1.8005246354e+00 -1.2034817587e-13 -1.0880185641e-13 -3.8857805862e-15 -1.2190248810e-13 -1.1041167980e-13 -5.2180482157e-15 5.5511151231e-15 4.6629367034e-15
8.8300e-02 2.0898101071e+00 2.0828547903e+00 -1.0920845737e-03 5.8420031998e-14 1.7853673340e+00 1.8006267821e+00 -1.1968204205e-13 -1.0813572260e-13 -1.0991207944e-14 -1.2068124278e-13 -1.1091128016e-13 -8.2156503822e-15 5.5511151231e-15 4.6629367034e-15
8.8400e-02 2.0898100712e+00 2.0828547903e+00 -1.0921017496e-03 5.4369007881e-14 1.7854538932e+00 1.8007287948e+00 -1.2223555501e-13 -1.0913492332e-13 -1.3877787808e-14 -1.2312373343e-13 -1.0769163339e-13 -1.2101430968e-14 5.5511151231e-15 4.6629367034e-15
8.8500e-02 2.0898100354e+00 2.0828547903e+00 -1.0921188677e-03 6.6522080231e-14 1.7855403526e+00 1.8008306738e+00 -1.2145839889e-13 -1.1030065750e-13 -8.3266726847e-15 -1.1712852910e-13 -1.1163292513e-13 -5.9952043330e-15 5.5511151231e-15 4.6629367034e-15
8.8600e-02 2.0898099997e+00 2.0828547903e+00 -1.0921359284e-03 5.3302948903e-14 1.7856267123e+00 1.8009324194e+00 -1.2245759962e-13 -1.0841327835e-13 -3.8857805862e-15 -1.2112533199e-13 -1.0830225605e-13 1.1102230246e-15 5.5511151231e-15 4.6629367034e-15
8.8700e-02 2.0898099641e+00 2.0828547903e+00 -1.0921529321e-03 6.0338938158e-14 1.7857129726e+00 1.8010340319e+00 -1.2245759962e-13 -1.0863532296e-13 -1.0103029524e-14 -1.2090328738e-13 -1.0830225605e-13 1.1102230246e-16 5.5511151231e-15 4.6629367034e-15
8.8800e-02 2.0898099286e+00 2.0828547903e+00 -1.0921698789e-03 5.6501125837e-14 1.7857991338e+00 1.8011355116e+00 -1.2034817587e-13 -1.0824674490e-13 -8.1046280798e-15 -1.1979306436e-13 -1.0741407763e-13 -7.4384942650e-15 5.5511151231e-15 4.6629367034e-15
8.8900e-02 2.0898098933e+00 2.0828547903e+00 -1.0921867692e-03 6.2684267910e-14 1.7858851960e+00 1.8012368587e+00 -1.2179146580e-13 -1.0913492332e-13 -5.5511151231e-15 -1.1857181903e-13 -1.1013412404e-13 -1.0214051827e-14 5.5511151231e-15 4.6629367034e-15
8.9000e-02 2.0898098581e+00 2.0828547903e+00 -1.0922036035e-03 5.9486090976e-14 1.7859711594e+00 1.8013380736e+00 -1.2168044350e-13 -1.0730305533e-13 -2.4424906542e-15 -1.1968204205e-13 -1.0719203303e-13 -8.7707618945e-15 5.5511151231e-15 4.6629367034e-15
8.9100e-02 2.0898098230e+00 2.0828547903e+00 -1.0922203819e-03 6.3963538684e-14 1.7860570244e+00 1.8014391566e+00 -1.2279066652e-13 -1.0763612224e-13 -1.0769163339e-14 -1.2023715357e-13 -1.0563772079e-13 -9.8809849192e-15 5.5511151231e-15 4.6629367034e-15
8.9200e-02 2.0898097880e+00 2.0828547903e+00 -1.0922371049e-03 6.3750326888e-14 1.7861427910e+00 1.8015401078e+00 -1.2068124278e-13 -1.0974554598e-13 -5.8841820305e-15 -1.2245759962e-13 -1.0580425425e-13 -1.2212453271e-14 5.5511151231e-15 4.8849813084e-15
8.9300e-02 2.0898097531e+00 2.0828547903e+00 -1.0922537727e-03 5.7140761224e-14 1.7862284596e+00 1.8016409277e+00 -1.1868284133e-13 -1.1080025786e-13 -1.1435297154e-14 -1.2045919817e-13 -1.0941247908e-13 -6.7723604502e-15 5.5511151231e-15 4.8849813084e-15
8.9400e-02 2.0898097184e+00 2.0828547903e+00 -1.0922703856e-03 6.6735292027e-14 1.7863140303e+00 1.8017416164e+00 -1.2068124278e-13 -1.0902390102e-13 -7.5495165675e-15 -1.2145839889e-13 -1.0963452368e-13 -6.2172489379e-15 5.5511151231e-15 4.8849813084e-15
8.9500e-02 2.0898096837e+00 2.0828547903e+00 -1.0922869441e-03 5.6287914042e-14 1.7863995033e+00 1.8018421743e+00 -1.1823875212e-13 -1.0874634526e-13 -9.3258734069e-15 -1.2234657731e-13 -1.1002310174e-13 -1.0880185641e-14 5.5511151231e-15 4.8849813084e-15
8.9600e-02 2.0898096492e+00 2.0828547903e+00 -1.0923034484e-03 5.1170830947e-14 1.7864848789e+00 1.8019426016e+00 -1.2179146580e-13 -1.1024514635e-13 -4.7739590059e-15 -1.2301271113e-13 -1.1002310174e-13 -5.8841820305e-15 5.3290705182e-15 4.8849813084e-15
8.9700e-02 2.0898096148e+00 2.0828547903e+00 -1.0923198988e-03 5.1810466334e-14 1.7865701573e+00 1.8020428987e+00 -1.1968204205e-13 -1.0780265569e-13 -1.1324274851e-14 -1.2390088955e-13 -1.0963452368e-13 -7.4384942650e-15 5.3290705182e-15 4.8849813084e-15
8.9800e-02 2.0898095805e+00 2.0828547903e+00 -1.0923362957e-03 5.7353973020e-14 1.7866553387e+00 1.8021430657e+00 -1.2478906797e-13 -1.0663692152e-13 -6.9944050551e-15 -1.2179146580e-13 -1.0763612224e-13 -5.7731597281e-15 5.3290705182e-15 4.8849813084e-15
8.9900e-02 2.0898095463e+00 2.0828547903e+00 -1.0923526393e-03 5.7780396611e-14 1.7867404233e+00 1.8022431031e+00 -1.1934897515e-13 -1.0724754418e-13 -8.7707618945e-15 -1.2023715357e-13 -1.0830225605e-13 -1.0436096431e-14 5.3290705182e-15 4.8849813084e-15
9.0000e-02 2.0898095122e+00 2.0828547903e+00 -1.0923689300e-03 5.5008643268e-14 1.7868254113e+00 1.8023430109e+00 -1.2267964422e-13 -1.1013412404e-13 -4.9960036108e-15 -1.2334577804e-13 -1.0841327835e-13 -4.3298697960e-15 5.3290705182e-15 4.8849813084e-15
9.0100e-02 2.0898094782e+00 2.0828547903e+00 -1.0923851681e-03 5.5008643268e-14 1.7869103029e+00 1.8024427896e+00 -1.1735057370e-13 -1.0930145677e-13 -6.5503158453e-15 -1.2179146580e-13 -1.1013412404e-13 -5.8841820305e-15 5.3290705182e-15 4.8849813084e-15
9.0200e-02 2.0898094444e+00 2.0828547903e+00 -1.0924013540e-03 5.6927549429e-14 1.7869950983e+00 1.8025424394e+00 -1.1979306436e-13 -1.0852430066e-13 -9.5479180118e-15 -1.2023715357e-13 -1.1002310174e-13 -6.1062266354e-15 5.3290705182e-15 4.8849813084e-15
9.0300e-02 2.0898094106e+00 2.0828547903e+00 -1.0924174879e-03 5.6287914042e-14 1.7870797978e+00 1.8026419605e+00 -1.1945999745e-13 -1.1041167980e-13 -4.4408920985e-15 -1.2245759962e-13 -1.0963452368e-13 -5.2180482157e-15 5.3290705182e-15 4.8849813084e-15
9.0400e-02 2.0898093770e+00 2.0828547903e+00 -1.0924335702e-03 6.2044632523e-14 1.7871644015e+00 1.8027413533e+00 -1.2279066652e-13 -1.0674794382e-13 -7.7715611724e-15 -1.1957101975e-13 -1.0841327835e-13 -6.9944050551e-15 5.3290705182e-15 4.8849813084e-15
9.0500e-02 2.0898093434e+00 2.0828547903e+00 -1.0924496011e-03 6.1831420728e-14 1.7872489097e+00 1.8028406179e+00 -1.2012613126e-13 -1.0830225605e-13 -9.6589403142e-15 -1.2057022047e-13 -1.0902390102e-13 -1.2323475573e-14 5.3290705182e-15 4.8849813084e-15
9.0600e-02 2.0898093100e+00 2.0828547903e+00 -1.0924655811e-03 6.0552149954e-14 1.7873333225e+00 1.8029397547e+00 -1.2290168883e-13 -1.0713652188e-13 -5.7731597281e-15 -1.1957101975e-13 -1.0941247908e-13 -8.3266726847e-15 5.3290705182e-15 4.8849813084e-15
9.0700e-02 2.0898092767e+00 2.0828547903e+00 -1.0924815103e-03 5.5435066859e-14 1.7874176401e+00 1.8030387639e+00 -1.1979306436e-13 -1.0580425425e-13 -1.3211653993e-14 -1.1912693054e-13 -1.0691447727e-13 -6.1062266354e-15 5.3290705182e-15 4.8849813084e-15
9.0800e-02 2.0898092435e+00 2.0828547903e+00 -1.0924973891e-03 5.9699302772e-14 1.7875018629e+00 1.8031376458e+00 -1.2212453271e-13 -1.0952350138e-13 -2.4424906542e-15 -1.2012613126e-13 -1.0913492332e-13 -4.7739590059e-15 5.3290705182e-15 4.8849813084e-15
9.0900e-02 2.0898092103e+00 2.0828547903e+00 -1.0925132178e-03 6.0765361750e-14 1.7875859908e+00 1.8032364007e+00 -1.1979306436e-13 -1.1002310174e-13 -1.4432899320e-15 -1.1723955140e-13 -1.0713652188e-13 -7.7715611724e-15 5.3290705182e-15 4.8849813084e-15
9.1000e-02 2.0898091773e+00 2.0828547903e+00 -1.0925289968e-03 6.2044632523e-14 1.7876700243e+00 1.8033350288e+00 -1.2256862192e-13 -1.0891287872e-13 -8.7707618945e-15 -1.2156942120e-13 -1.0941247908e-13 -3.2196467714e-15 5.3290705182e-15 4.8849813084e-15
9.1100e-02 2.0898091444e+00 2.0828547903e+00 -1.0925447263e-03 5.4369007881e-14 1.7877539634e+00 1.8034335303e+00 -1.1757261831e-13 -1.0830225605e-13 -3.4416913763e-15 -1.1834977443e-13 -1.0713652188e-13 -8.4376949872e-15 5.3290705182e-15 4.8849813084e-15
9.1200e-02 2.0898091116e+00 2.0828547903e+00 -1.0925604066e-03 6.4176750479e-14 1.7878378083e+00 1.8035319056e+00 -1.1712852910e-13 -1.0741407763e-13 -9.8809849192e-15 -1.2101430968e-13 -1.0780265569e-13 -8.7707618945e-15 5.3290705182e-15 4.8849813084e-15
9.1300e-02 2.0898090789e+00 2.0828547903e+00 -1.0925760380e-03 5.8420031998e-14 1.7879215593e+00 1.8036301548e+00 -1.2001510896e-13 -1.0791367799e-13 -1.1213252549e-14 -1.2034817587e-13 -1.0763612224e-13 -7.7715611724e-15 5.3290705182e-15 4.8849813084e-15
9.1400e-02 2.0898090463e+00 2.0828547903e+00 -1.0925916209e-03 5.9059667385e-14 1.7880052165e+00 1.8037282783e+00 -1.1979306436e-13 -1.1030065750e-13 -1.5654144647e-14 -1.2068124278e-13 -1.0930145677e-13 -4.2188474936e-15 5.3290705182e-15 4.8849813084e-15
9.1500e-02 2.0898090138e+00 2.0828547903e+00 -1.0926071555e-03 5.4795431472e-14 1.7880887802e+00 1.8038262763e+00 -1.1890488594e-13 -1.1191048088e-13 -1.8873791419e-15 -1.2068124278e-13 -1.0869083411e-13 -1.6653345369e-15 5.5511151231e-15 4.8849813084e-15
9.1600e-02 2.0898089814e+00 2.0828547903e+00 -1.0926226422e-03 5.6927549429e-14 1.7881722505e+00 1.8039241491e+00 -1.2401191185e-13 -1.0774714454e-13 -6.6613381478e-16 -1.2267964422e-13 -1.0880185641e-13 -9.1038288019e-15 5.3290705182e-15 4.8849813084e-15
9.1700e-02 2.0898089491e+00 2.0828547903e+00 -1.0926380812e-03 6.4389962275e-14 1.7882556277e+00 1.8040218969e+00 -1.2090328738e-13 -1.0813572260e-13 -3.7747582837e-15 -1.1746159601e-13 -1.0802470030e-13 -3.5527136788e-15 5.3290705182e-15 4.8849813084e-15
9.1800e-02 2.0898089169e+00 2.0828547903e+00 -1.0926534728e-03 6.0552149954e-14 1.7883389118e+00 1.8041195199e+00 -1.1757261831e-13 -1.1113332476e-13 -2.7755575616e-15 -1.1945999745e-13 -1.0702549957e-13 -1.0214051827e-14 5.5511151231e-15 4.8849813084e-15
9.1900e-02 2.0898088848e+00 2.0828547903e+00 -1.0926688173e-03 6.6948503822e-14 1.7884221032e+00 1.8042170184e+00 -1.1945999745e-13 -1.0980105714e-13 -7.6605388699e-15 -1.1879386363e-13 -1.0791367799e-13 -3.9968028887e-15 5.5511151231e-15 4.8849813084e-15
9.2000e-02 2.0898088528e+00 2.0828547903e+00 -1.0926841150e-03 5.1170830947e-14 1.7885052019e+00 1.8043143928e+00 -1.1990408666e-13 -1.0702549957e-13 -6.7723604502e-15 -1.2012613126e-13 -1.0619283231e-13 -5.7731597281e-15 5.5511151231e-15 4.8849813084e-15
9.2100e-02 2.0898088209e+00 2.0828547903e+00 -1.0926993663e-03 4.9038712991e-14 1.7885882083e+00 1.8044116431e+00 -1.1723955140e-13 -1.0963452368e-13 -8.4376949872e-15 -1.1668443989e-13 -1.1202150318e-13 -5.1070259133e-15 5.5511151231e-15 4.8849813084e-15
9.2200e-02 2.0898087891e+00 2.0828547903e+00 -1.0927145713e-03 5.5648278655e-14 1.7886711224e+00 1.8045087696e+00 -1.2256862192e-13 -1.0891287872e-13 -5.5511151231e-15 -1.1990408666e-13 -1.0930145677e-13 -1.6098233857e-14 5.3290705182e-15 4.8849813084e-15
9.2300e-02 2.0898087574e+00 2.0828547903e+00 -1.0927297304e-03 5.9912514567e-14 1.7887539445e+00 1.8046057727e+00 -1.2334577804e-13 -1.0891287872e-13 -4.5519144010e-15 -1.2156942120e-13 -1.0791367799e-13 -1.2545520178e-14 5.3290705182e-15 4.8849813084e-15
9.2400e-02 2.0898087258e+00 2.0828547903e+00 -1.0927448439e-03 5.9486090976e-14 1.7888366747e+00 1.8047026525e+00 -1.1801670752e-13 -1.0952350138e-13 -4.4408920985e-15 -1.2123635429e-13 -1.0830225605e-13 -4.7739590059e-15 5.5511151231e-15 4.8849813084e-15
9.2500e-02 2.0898086942e+00 2.0828547903e+00 -1.0927599120e-03 6.1191785341e-14 1.7889193132e+00 1.8047994093e+00 -1.1979306436e-13 -1.0913492332e-13 -9.4368957093e-15 -1.2512213488e-13 -1.0852430066e-13 -6.6613381478e-15 5.5511151231e-15 4.8849813084e-15
9.2600e-02 2.0898086628e+00 2.0828547903e+00 -1.0927749350e-03 6.0978573545e-14 1.7890018603e+00 1.8048960434e+00 -1.2012613126e-13 -1.0991207944e-13 -9.3258734069e-15 -1.2068124278e-13 -1.0719203303e-13 -6.5503158453e-15 5.5511151231e-15 4.8849813084e-15
9.2700e-02 2.0898086315e+00 2.0828547903e+00 -1.0927899132e-03 5.8206820202e-14 1.7890843160e+00 1.8049925549e+00 -1.1990408666e-13 -1.0930145677e-13 -8.4376949872e-15 -1.2245759962e-13 -1.0913492332e-13 -9.7699626167e-15 5.5511151231e-15 4.8849813084e-15
9.2800e-02 2.0898086002e+00 2.0828547903e+00 -1.0928048469e-03 6.3537115093e-14 1.7891666807e+00 1.8050889442e+00 -1.1846079673e-13 -1.1074474671e-13 -4.3298697960e-15 -1.2345680034e-13 -1.0841327835e-13 -7.4384942650e-15 5.4400928207e-15 4.8849813084e-15
9.2900e-02 2.0898085691e+00 2.0828547903e+00 -1.0928197364e-03 5.7140761224e-14 1.7892489544e+00 1.8051852114e+00 -1.1857181903e-13 -1.0930145677e-13 -3.9968028887e-15 -1.2156942120e-13 -1.0902390102e-13 -6.9944050551e-15 5.5511151231e-15 4.8849813084e-15
9.3000e-02 2.0898085380e+00 2.0828547903e+00 -1.0928345818e-03 6.0765361750e-14 1.7893311373e+00 1.8052813568e+00 -1.2090328738e-13 -1.0852430066e-13 -1.0103029524e-14 -1.2234657731e-13 -1.0880185641e-13 -6.8833827527e-15 5.5511151231e-15 5.1070259133e-15
9.3100e-02 2.0898085071e+00 2.0828547903e+00 -1.0928493836e-03 5.7140761224e-14 1.7894132297e+00 1.8053773807e+00 -1.2168044350e-13 -1.0674794382e-13 -9.1038288019e-15 -1.1857181903e-13 -1.0952350138e-13 -7.2164496601e-15 5.5511151231e-15 5.1070259133e-15
9.3200e-02 2.0898084762e+00 2.0828547903e+00 -1.0928641419e-03 5.9699302772e-14 1.7894952316e+00 1.8054732832e+00 -1.2378986725e-13 -1.0841327835e-13 -6.1062266354e-15 -1.2279066652e-13 -1.0719203303e-13 -6.4392935428e-15 5.5511151231e-15 5.1070259133e-15
9.3300e-02 2.0898084454e+00 2.0828547903e+00 -1.0928788571e-03 6.4603174071e-14 1.7895771433e+00 1.8055690647e+00 -1.1779466291e-13 -1.1141088052e-13 -7.4384942650e-15 -1.2456702336e-13 -1.0802470030e-13 -9.9920072216e-15 5.3290705182e-15 5.1070259133e-15
9.3400e-02 2.0898084147e+00 2.0828547903e+00 -1.0928935293e-03 5.2663313516e-14 1.7896589650e+00 1.8056647253e+00 -1.1846079673e-13 -1.1013412404e-13 -1.0769163339e-14 -1.1712852910e-13 -1.0702549957e-13 -9.8809849192e-15 5.3290705182e-15 5.1070259133e-15
9.3500e-02 2.0898083841e+00 2.0828547903e+00 -1.0929081589e-03 5.6927549429e-14 1.7897406967e+00 1.8057602652e+00 -1.2023715357e-13 -1.1213252549e-13 -6.2172489379e-15 -1.2312373343e-13 -1.0919043447e-13 -7.3274719625e-15 5.3290705182e-15 5.1070259133e-15
9.3600e-02 2.0898083536e+00 2.0828547903e+00 -1.0929227461e-03 5.4795431472e-14 1.7898223388e+00 1.8058556848e+00 -1.1890488594e-13 -1.1229905894e-13 -4.5519144010e-15 -1.1712852910e-13 -1.0391687510e-13 -1.0658141036e-14 5.5511151231e-15 5.1070259133e-15
9.3700e-02 2.0898083231e+00 2.0828547903e+00 -1.0929372911e-03 6.1831420728e-14 1.7899038914e+00 1.8059509843e+00 -1.2312373343e-13 -1.0891287872e-13 -5.4400928207e-15 -1.2367884494e-13 -1.0819123375e-13 -3.7747582837e-15 5.5511151231e-15 5.1070259133e-15
9.3800e-02 2.0898082928e+00 2.0828547903e+00 -1.0929517943e-03 6.6948503822e-14 1.7899853545e+00 1.8060461638e+00 -1.2334577804e-13 -1.0813572260e-13 -4.7739590059e-15 -1.1823875212e-13 -1.0563772079e-13 -1.0880185641e-14 5.3290705182e-15 5.1070259133e-15
9.3900e-02 2.0898082625e+00 2.0828547903e+00 -1.0929662558e-03 5.8206820202e-14 1.7900667285e+00 1.8061412237e+00 -1.1779466291e-13 -1.0891287872e-13 -4.5519144010e-15 -1.2545520178e-13 -1.0863532296e-13 -8.1046280798e-15 5.5511151231e-15 5.1070259133e-15
9.4000e-02 2.0898082324e+00 2.0828547903e+00 -1.0929806760e-03 6.5242809458e-14 1.7901480135e+00 1.8062361641e+00 -1.2023715357e-13 -1.0991207944e-13 -7.7715611724e-15 -1.2223555501e-13 -1.1013412404e-13 -1.6653345369e-15 5.5511151231e-15 5.1070259133e-15
9.4100e-02 2.0898082023e+00 2.0828547903e+00 -1.0929950550e-03 6.1831420728e-14 1.7902292096e+00 1.8063309852e+00 -1.2179146580e-13 -1.1024514635e-13 -5.9952043330e-15 -1.2145839889e-13 -1.0952350138e-13 -5.2180482157e-15 5.3290705182e-15 5.1070259133e-15
9.4200e-02 2.0898081723e+00 2.0828547903e+00 -1.0930093931e-03 5.8633243794e-14 1.7903103171e+00 1.8064256874e+00 -1.1846079673e-13 -1.1013412404e-13 -9.8809849192e-15 -1.2290168883e-13 -1.1030065750e-13 -5.8841820305e-15 5.5511151231e-15 5.1070259133e-15
9.4300e-02 2.0898081424e+00 2.0828547903e+00 -1.0930236906e-03 6.6095656640e-14 1.7903913360e+00 1.8065202708e+00 -1.1757261831e-13 -1.1141088052e-13 -4.7739590059e-15 -1.1968204205e-13 -1.0913492332e-13 -2.9976021665e-15 5.5511151231e-15 5.1070259133e-15
9.4400e-02 2.0898081126e+00 2.0828547903e+00 -1.0930379477e-03 5.8846455589e-14 1.7904722666e+00 1.8066147357e+00 -1.2367884494e-13 -1.0830225605e-13 -3.8857805862e-15 -1.2223555501e-13 -1.1202150318e-13 3.3306690739e-16 5.5511151231e-15 5.1070259133e-15
9.4500e-02 2.0898080828e+00 2.0828547903e+00 -1.0930521646e-03 5.6287914042e-14 1.7905531090e+00 1.8067090822e+00 -1.2001510896e-13 -1.1113332476e-13 -1.0769163339e-14 -1.2323475573e-13 -1.1118883592e-13 -4.2188474936e-15 5.5511151231e-15 5.1070259133e-15
9.4600e-02 2.0898080532e+00 2.0828547903e+00 -1.0930663416e-03 5.6927549429e-14 1.7906338634e+00 1.8068033107e+00 -1.2290168883e-13 -1.0724754418e-13 -7.9936057773e-15 -1.2090328738e-13 -1.1018963519e-13 -8.7707618945e-15 5.5511151231e-15 5.1070259133e-15
9.4700e-02 2.0898080236e+00 2.0828547903e+00 -1.0930804789e-03 5.5221855064e-14 1.7907145299e+00 1.8068974212e+00 -1.2323475573e-13 -1.1263212585e-13 -7.3274719625e-15 -1.2345680034e-13 -1.1191048088e-13 -2.9976021665e-15 5.5511151231e-15 5.1070259133e-15
9.4800e-02 2.0898079941e+00 2.0828547903e+00 -1.0930945767e-03 5.6714337633e-14 1.7907951088e+00 1.8069914142e+00 -1.2245759962e-13 -1.1013412404e-13 -9.9920072216e-15 -1.1890488594e-13 -1.0830225605e-13 -1.0214051827e-14 5.5511151231e-15 5.1070259133e-15
9.4900e-02 2.0898079647e+00 2.0828547903e+00 -1.0931086353e-03 6.2897479706e-14 1.7908756001e+00 1.8070852897e+00 -1.2367884494e-13 -1.0780265569e-13 -1.4099832413e-14 -1.2168044350e-13 -1.1068923556e-13 -5.8841820305e-15 5.5511151231e-15 5.3290705182e-15
9.5000e-02 2.0898079353e+00 2.0828547903e+00 -1.0931226549e-03 5.6074702246e-14 1.7909560041e+00 1.8071790480e+00 -1.2134737659e-13 -1.1080025786e-13 -1.0547118734e-14 -1.2134737659e-13 -1.0769163339e-13 -6.3282712404e-15 5.5511151231e-15 5.3290705182e-15
9.5100e-02 2.0898079061e+00 2.0828547903e+00 -1.0931366356e-03 5.8846455589e-14 1.7910363208e+00 1.8072726893e+00 -1.1657341759e-13 -1.0813572260e-13 -7.5495165675e-15 -1.1890488594e-13 -1.1030065750e-13 -5.6621374256e-15 5.5511151231e-15 5.1070259133e-15
9.5200e-02 2.0898078769e+00 2.0828547903e+00 -1.0931505778e-03 5.7567184815e-14 1.7911165506e+00 1.8073662139e+00 -1.2412293415e-13 -1.0941247908e-13 -5.1070259133e-15 -1.1901590824e-13 -1.0580425425e-13 -6.8833827527e-15 5.5511151231e-15 5.1070259133e-15
9.5300e-02 2.0898078478e+00 2.0828547903e+00 -1.0931644816e-03 5.6501125837e-14 1.7911966934e+00 1.8074596219e+00 -1.1912693054e-13 -1.0880185641e-13 -7.3274719625e-15 -1.1846079673e-13 -1.0813572260e-13 -5.3290705182e-15 5.5511151231e-15 5.1070259133e-15
9.5400e-02 2.0898078188e+00 2.0828547903e+00 -1.0931783473e-03 6.0765361750e-14 1.7912767495e+00 1.8075529136e+00 -1.2034817587e-13 -1.0902390102e-13 -7.5495165675e-15 -1.2245759962e-13 -1.0802470030e-13 -6.9944050551e-15 5.5511151231e-15 5.1070259133e-15
9.5500e-02 2.0898077899e+00 2.0828547903e+00 -1.0931921751e-03 6.0552149954e-14 1.7913567191e+00 1.8076460892e+00 -1.2134737659e-13 -1.0913492332e-13 -5.7731597281e-15 -1.2090328738e-13 -1.0619283231e-13 -5.7731597281e-15 5.5511151231e-15 5.1070259133e-15
9.5600e-02 2.0898077611e+00 2.0828547903e+00 -1.0932059651e-03 5.5648278655e-14 1.7914366023e+00 1.8077391490e+00 -1.2068124278e-13 -1.0930145677e-13 -1.3211653993e-14 -1.2123635429e-13 -1.0830225605e-13 -8.3266726847e-15 5.6621374256e-15 5.1070259133e-15
9.5700e-02 2.0898077323e+00 2.0828547903e+00 -1.0932197177e-03 6.3110691501e-14 1.7915163992e+00 1.8078320930e+00 -1.2245759962e-13 -1.0763612224e-13 -5.1070259133e-15 -1.2068124278e-13 -1.1118883592e-13 -5.1070259133e-15 5.6621374256e-15 5.1070259133e-15
9.5800e-02 2.0898077036e+00 2.0828547903e+00 -1.0932334329e-03 6.0338938158e-14 1.7915961100e+00 1.8079249216e+00 -1.2034817587e-13 -1.0641487691e-13 -7.6605388699e-15 -1.2123635429e-13 -1.0952350138e-13 -6.2172489379e-15 5.7731597281e-15 5.1070259133e-15
9.5900e-02 2.0898076750e+00 2.0828547903e+00 -1.0932471110e-03 6.2471056115e-14 1.7916757349e+00 1.8080176350e+00 -1.2190248810e-13 -1.0663692152e-13 -8.2156503822e-15 -1.1801670752e-13 -1.1129985822e-13 -3.4416913763e-15 5.6621374256e-15 5.1070259133e-15
9.6000e-02 2.0898076464e+00 2.0828547903e+00 -1.0932607523e-03 5.8206820202e-14 1.7917552740e+00 1.8081102334e+00 -1.2223555501e-13 -1.0913492332e-13 -4.9960036108e-15 -1.2090328738e-13 -1.0813572260e-13 -5.6621374256e-15 5.6621374256e-15 5.1070259133e-15
9.6100e-02 2.0898076180e+00 2.0828547903e+00 -1.0932743568e-03 6.3537115093e-14 1.7918347275e+00 1.8082027169e+00 -1.2068124278e-13 -1.0741407763e-13 -3.7747582837e-15 -1.1823875212e-13 -1.0530465389e-13 -7.1054273576e-15 5.5511151231e-15 4.8849813084e-15
9.6200e-02 2.0898075896e+00 2.0828547903e+00 -1.0932879248e-03 6.0338938158e-14 1.7919140955e+00 1.8082950859e+00 -1.2245759962e-13 -1.0930145677e-13 -5.5511151231e-15 -1.2112533199e-13 -1.0680345497e-13 -9.3258734069e-15 5.6621374256e-15 4.8849813084e-15
9.6300e-02 2.0898075613e+00 2.0828547903e+00 -1.0933014565e-03 6.3963538684e-14 1.7919933782e+00 1.8083873405e+00 -1.1912693054e-13 -1.0791367799e-13 -6.1062266354e-15 -1.2134737659e-13 -1.0902390102e-13 -6.3282712404e-15 5.6621374256e-15 5.1070259133e-15
9.6400e-02 2.0898075330e+00 2.0828547903e+00 -1.0933149521e-03 6.0765361750e-14 1.7920725757e+00 1.8084794809e+00 -1.2168044350e-13 -1.0580425425e-13 -9.4368957093e-15 -1.2190248810e-13 -1.1068923556e-13 3.3306690739e-16 5.6621374256e-15 5.1070259133e-15
9.6500e-02 2.0898075049e+00 2.0828547903e+00 -1.0933284118e-03 6.1404997136e-14 1.7921516882e+00 1.8085715073e+00 -1.2068124278e-13 -1.0824674490e-13 -3.3306690739e-16 -1.1812772982e-13 -1.1041167980e-13 -5.2180482157e-15 5.6621374256e-15 5.1070259133e-15
9.6600e-02 2.0898074768e+00 2.0828547903e+00 -1.0933418357e-03 6.0765361750e-14 1.7922307159e+00 1.8086634200e+00 -1.2156942120e-13 -1.1080025786e-13 -9.8809849192e-15 -1.1923795284e-13 -1.0569323194e-13 -5.5511151231e-16 5.7731597281e-15 5.1070259133e-15
9.6700e-02 2.0898074488e+00 2.0828547903e+00 -1.0933552241e-03 6.2257844319e-14 1.7923096588e+00 1.8087552192e+00 -1.2090328738e-13 -1.0680345497e-13 -4.1078251911e-15 -1.1846079673e-13 -1.0763612224e-13 -6.3282712404e-15 5.7731597281e-15 5.1070259133e-15
9.6800e-02 2.0898074209e+00 2.0828547903e+00 -1.0933685771e-03 5.8206820202e-14 1.7923885172e+00 1.8088469051e+00 -1.1823875212e-13 -1.0963452368e-13 -6.5503158453e-15 -1.1968204205e-13 -1.0941247908e-13 -5.2180482157e-15 5.7731597281e-15 5.1070259133e-15
9.6900e-02 2.0898073930e+00 2.0828547903e+00 -1.0933818948e-03 5.4155796086e-14 1.7924672911e+00 1.8089384778e+00 -1.2256862192e-13 -1.0902390102e-13 -8.5487172896e-15 -1.2179146580e-13 -1.0841327835e-13 -1.0436096431e-14 5.7731597281e-15 5.1070259133e-15
9.7000e-02 2.0898073652e+00 2.0828547903e+00 -1.0933951776e-03 6.2471056115e-14 1.7925459808e+00 1.8090299377e+00 -1.2134737659e-13 -1.0880185641e-13 -8.5487172896e-15 -1.2434497876e-13 -1.0691447727e-13 -5.9952043330e-15 5.7731597281e-15 5.1070259133e-15
9.7100e-02 2.0898073375e+00 2.0828547903e+00 -1.0934084255e-03 5.5648278655e-14 1.7926245864e+00 1.8091212848e+00 -1.2123635429e-13 -1.1063372440e-13 -5.7731597281e-15 -1.2001510896e-13 -1.0863532296e-13 -3.6637359813e-15 5.8841820305e-15 5.1070259133e-15
9.7200e-02 2.0898073098e+00 2.0828547903e+00 -1.0934216387e-03 7.0786316143e-14 1.7927031080e+00 1.8092125194e+00 -1.2001510896e-13 -1.0802470030e-13 -4.5519144010e-15 -1.2323475573e-13 -1.0869083411e-13 -1.0214051827e-14 5.7731597281e-15 5.1070259133e-15
9.7300e-02 2.0898072823e+00 2.0828547903e+00 -1.0934348174e-03 5.7140761224e-14 1.7927815458e+00 1.8093036418e+00 -1.1846079673e-13 -1.1030065750e-13 -1.1657341759e-14 -1.1901590824e-13 -1.0930145677e-13 -8.8817841970e-16 5.7731597281e-15 5.1070259133e-15
9.7400e-02 2.0898072548e+00 2.0828547903e+00 -1.0934479618e-03 6.2684267910e-14 1.7928598999e+00 1.8093946521e+00 -1.2145839889e-13 -1.0824674490e-13 -7.1054273576e-15 -1.1979306436e-13 -1.0752509993e-13 -6.1062266354e-15 5.7731597281e-15 4.8849813084e-15
9.7500e-02 2.0898072273e+00 2.0828547903e+00 -1.0934610720e-03 6.5029597662e-14 1.7929381705e+00 1.8094855505e+00 -1.2079226508e-13 -1.0813572260e-13 -5.9952043330e-15 -1.2090328738e-13 -1.0719203303e-13 -8.4376949872e-15 5.7731597281e-15 4.8849813084e-15
9.7600e-02 2.0898072000e+00 2.0828547903e+00 -1.0934741482e-03 5.2876525312e-14 1.7930163577e+00 1.8095763373e+00 -1.2201351041e-13 -1.0641487691e-13 -8.2156503822e-15 -1.2223555501e-13 -1.0819123375e-13 -3.9968028887e-15 5.7731597281e-15 5.1070259133e-15
9.7700e-02 2.0898071727e+00 2.0828547903e+00 -1.0934871906e-03 6.3110691501e-14 1.7930944617e+00 1.8096670126e+00 -1.1901590824e-13 -1.1002310174e-13 -4.4408920985e-15 -1.2501111257e-13 -1.1091128016e-13 -8.2156503822e-15 5.7731597281e-15 5.1070259133e-15
9.7800e-02 2.0898071455e+00 2.0828547903e+00 -1.0935001993e-03 5.5008643268e-14 1.7931724826e+00 1.8097575766e+00 -1.1957101975e-13 -1.0674794382e-13 -7.4384942650e-15 -1.1801670752e-13 -1.0763612224e-13 9.9920072216e-16 5.7731597281e-15 4.8849813084e-15
9.7900e-02 2.0898071183e+00 2.0828547903e+00 -1.0935131744e-03 6.2257844319e-14 1.7932504205e+00 1.8098480296e+00 -1.2401191185e-13 -1.0841327835e-13 -6.2172489379e-15 -1.2190248810e-13 -1.1013412404e-13 -8.4376949872e-15 5.8841820305e-15 4.8849813084e-15
9.8000e-02 2.0898070913e+00 2.0828547903e+00 -1.0935261162e-03 5.6287914042e-14 1.7933282756e+00 1.8099383717e+00 -1.2223555501e-13 -1.0802470030e-13 -5.9952043330e-15 -1.2212453271e-13 -1.0819123375e-13 -2.4424906542e-15 5.8841820305e-15 4.8849813084e-15
9.8100e-02 2.0898070643e+00 2.0828547903e+00 -1.0935390248e-03 6.0125726363e-14 1.7934060481e+00 1.8100286032e+00 -1.1923795284e-13 -1.0763612224e-13 -6.2172489379e-15 -1.2490009027e-13 -1.1068923556e-13 -3.7747582837e-15 5.8841820305e-15 4.8849813084e-15
9.8200e-02 2.0898070373e+00 2.0828547903e+00 -1.0935519002e-03 5.9699302772e-14 1.7934837380e+00 1.8101187242e+00 -1.1957101975e-13 -1.0763612224e-13 -1.0880185641e-14 -1.2401191185e-13 -1.0830225605e-13 -6.4392935428e-15 5.9952043330e-15 4.8849813084e-15
9.8300e-02 2.0898070105e+00 2.0828547903e+00 -1.0935647428e-03 6.4389962275e-14 1.7935613456e+00 1.8102087350e+00 -1.2201351041e-13 -1.0802470030e-13 -6.2172489379e-15 -1.2090328738e-13 -1.0963452368e-13 -1.2212453271e-14 5.9952043330e-15 4.8849813084e-15
9.8400e-02 2.0898069837e+00 2.0828547903e+00 -1.0935775526e-03 6.5242809458e-14 1.7936388710e+00 1.8102986357e+00 -1.2267964422e-13 -1.0902390102e-13 1.1102230246e-16 -1.2145839889e-13 -1.0719203303e-13 -1.1213252549e-14 5.9952043330e-15 4.8849813084e-15
9.8500e-02 2.0898069569e+00 2.0828547903e+00 -1.0935903298e-03 5.7353973020e-14 1.7937163142e+00 1.8103884266e+00 -1.1868284133e-13 -1.0924594562e-13 -5.9952043330e-15 -1.2034817587e-13 -1.0952350138e-13 -4.3298697960e-15 6.1062266354e-15 4.8849813084e-15
9.8600e-02 2.0898069303e+00 2.0828547903e+00 -1.0936030745e-03 6.0978573545e-14 1.7937936755e+00 1.8104781079e+00 -1.2312373343e-13 -1.0913492332e-13 -3.1086244690e-15 -1.2101430968e-13 -1.0502709813e-13 -3.9968028887e-15 6.1062266354e-15 4.8849813084e-15
9.8700e-02 2.0898069037e+00 2.0828547903e+00 -1.0936157868e-03 5.8206820202e-14 1.7938709551e+00 1.8105676797e+00 -1.2212453271e-13 -1.0763612224e-13 -5.6621374256e-15 -1.1868284133e-13 -1.0930145677e-13 -4.7739590059e-15 6.1062266354e-15 4.8849813084e-15
9.8800e-02 2.0898068771e+00 2.0828547903e+00 -1.0936284670e-03 6.3963538684e-14 1.7939481529e+00 1.8106571423e+00 -1.2245759962e-13 -1.0841327835e-13 -7.5495165675e-15 -1.1890488594e-13 -1.0930145677e-13 -6.4392935428e-15 5.9952043330e-15 4.8849813084e-15
9.8900e-02 2.0898068507e+00 2.0828547903e+00 -1.0936411151e-03 6.5029597662e-14 1.7940252692e+00 1.8107464958e+00 -1.2179146580e-13 -1.0974554598e-13 -9.3258734069e-15 -1.2034817587e-13 -1.1191048088e-13 -1.3322676296e-15 6.1062266354e-15 4.8849813084e-15
9.9000e-02 2.0898068243e+00 2.0828547903e+00 -1.0936537313e-03 6.2044632523e-14 1.7941023041e+00 1.8108357404e+00 -1.2168044350e-13 -1.0774714454e-13 -3.4416913763e-15 -1.1901590824e-13 -1.1052270210e-13 -8.2156503822e-15 6.1062266354e-15 4.8849813084e-15
9.9100e-02 2.0898067980e+00 2.0828547903e+00 -1.0936663157e-03 7.0146680757e-14 1.7941792578e+00 1.8109248765e+00 -1.2423395646e-13 -1.0680345497e-13 -4.4408920985e-16 -1.2390088955e-13 -1.0680345497e-13 -7.6605388699e-15 6.1062266354e-15 4.8849813084e-15
9.9200e-02 2.0898067717e+00 2.0828547903e+00 -1.0936788684e-03 6.0338938158e-14 1.7942561304e+00 1.8110139040e+00 -1.2434497876e-13 -1.0752509993e-13 -5.6621374256e-15 -1.1834977443e-13 -1.0980105714e-13 -1.1990408666e-14 6.1062266354e-15 4.8849813084e-15
9.9300e-02 2.0898067455e+00 2.0828547903e+00 -1.0936913897e-03 5.6074702246e-14 1.7943329220e+00 1.8111028233e+00 -1.1690648449e-13 -1.0991207944e-13 -7.2164496601e-15 -1.2001510896e-13 -1.0913492332e-13 -3.4416913763e-15 6.2172489379e-15 4.8849813084e-15
9.9400e-02 2.0898067194e+00 2.0828547903e+00 -1.0937038795e-03 6.4816385866e-14 1.7944096328e+00 1.8111916345e+00 -1.1790568522e-13 -1.0880185641e-13 0.0000000000e+00 -1.1801670752e-13 -1.0919043447e-13 -1.6764367672e-14 6.2172489379e-15 4.8849813084e-15
9.9500e-02 2.0898066933e+00 2.0828547903e+00 -1.0937163381e-03 7.0146680757e-14 1.7944862629e+00 1.8112803379e+00 -1.2567724639e-13 -1.0791367799e-13 -8.6597395921e-15 -1.2490009027e-13 -1.1102230246e-13 -5.5511151231e-15 6.2172489379e-15 4.8849813084e-15
9.9600e-02 2.0898066673e+00 2.0828547903e+00 -1.0937287655e-03 6.4816385866e-14 1.7945628125e+00 1.8113689336e+00 -1.2156942120e-13 -1.0824674490e-13 -1.8873791419e-15 -1.1990408666e-13 -1.0680345497e-13 -3.2196467714e-15 6.1062266354e-15 4.8849813084e-15
9.9700e-02 2.0898066414e+00 2.0828547903e+00 -1.0937411620e-03 5.9272879180e-14 1.7946392816e+00 1.8114574218e+00 -1.2234657731e-13 -1.0663692152e-13 -7.1054273576e-15 -1.2301271113e-13 -1.1002310174e-13 -6.6613381478e-15 6.1062266354e-15 4.8849813084e-15
9.9800e-02 2.0898066155e+00 2.0828547903e+00 -1.0937535276e-03 5.7993608407e-14 1.7947156705e+00 1.8115458027e+00 -1.2401191185e-13 -1.0980105714e-13 -5.1070259133e-15 -1.1746159601e-13 -1.0619283231e-13 -7.3274719625e-15 5.9952043330e-15 4.8849813084e-15
9.9900e-02 2.0898065897e+00 2.0828547903e+00 -1.0937658624e-03 6.2471056115e-14 1.7947919792e+00 1.8116340766e+00 -1.2034817587e-13 -1.0802470030e-13 -3.8857805862e-15 -1.2201351041e-13 -1.0752509993e-13 -4.5519144010e-15 6.1062266354e-15 4.8849813084e-15
1.0000e-01 2.0898065640e+00 2.0828547903e+00 -1.0937781666e-03 6.5456021253e-14 1.7948682079e+00 1.8117222435e+00 -1.2312373343e-13 -1.0930145677e-13 -5.8841820305e-15 -1.2156942120e-13 -1.0869083411e-13 -3.4416913763e-15 6.1062266354e-15 4.8849813084e-15

